Bin Completion Algorithms for Multicontainer Packing, Knapsack, and Covering Problems

Many combinatorial optimization problems such as the bin packing and multiple knapsack problems involve assigning a set of discrete objects to multiple containers. These problems can be used to model task and resource allocation problems in multi-agent systems and distributed systms, and can also be found as subproblems of scheduling problems. We propose bin completion, a branch-and-bound strategy for one-dimensional, multicontainer packing problems. Bin completion combines a bin-oriented search space with a powerful dominance criterion that enables us to prune much of the space. The performance of the basic bin completion framework can be enhanced by using a number of extensions, including nogood-based pruning techniques that allow further exploitation of the dominance criterion. Bin completion is applied to four problems: multiple knapsack, bin covering, min-cost covering, and bin packing. We show that our bin completion algorithms yield new, state-of-the-art results for the multiple knapsack, bin covering, and min-cost covering problems, outperforming previous algorithms by several orders of magnitude with respect to runtime on some classes of hard, random problem instances. For the bin packing problem, we demonstrate significant improvements compared to most previous results, but show that bin completion is not competitive with current state-of-the-art cutting-stock based approaches.

==> fukunaga07.txt <==
Journal of Artificial Intelligence Research 28 (2007) 393-427                                Submitted 6/06; published 3/07



        Bin  Completion  Algorithms  for  Multicontainer  Packing,

                               Knapsack,  and  Covering  Problems



Alex S. Fukunaga                                                               fukunaga@aig.jpl.nasa.gov
Jet Propulsion Laboratory
California Institute of Technology
4800 Oak Grove Drive
Pasadena, CA 91108 USA

Richard E. Korf                                                                                korf@cs.ucla.edu
Computer Science Department
University of California, Los Angeles
Los Angeles, CA 90095
                                                           Abstract

           Many combinatorial optimization problems such as the bin packing and multiple knapsack
      problems involve assigning a set of discrete objects to multiple containers.  These problems can
      be used to model task and resource allocation problems in multi-agent systems and distributed
      systms, and can also be found as subproblems of scheduling problems.  We propose bin com-
      pletion,  a  branch-and-bound  strategy  for  one-dimensional,  multicontainer  packing  problems.
      Bin completion combines a bin-oriented search space with a powerful dominance criterion that
      enables us to prune much of the space. The performance of the basic bin completion framework
      can be enhanced by using a number of extensions, including nogood-based pruning techniques
      that allow further exploitation of the dominance criterion.  Bin completion is applied to four
      problems:  multiple knapsack, bin covering, min-cost covering, and bin packing.  We show that
      our bin completion algorithms yield new, state-of-the-art results for the multiple knapsack, bin
      covering,  and  min-cost  covering  problems,  outperforming  previous  algorithms  by  several  or-
      ders of magnitude with respect to runtime on some classes of hard, random problem instances.
      For the bin packing problem, we demonstrate significant improvements compared to most pre-
      vious  results,  but  show  that  bin  completion  is  not  competitive  with  current  state-of-the-art
      cutting-stock based approaches.



1.   Introduction


Many NP-hard problems involve assigning some set of discrete objects to multiple containers.
In one class of problems,  the objective is to pack some items into a set of containers without
exceeding the containers' capacities.  In a related class of problems, the goal is to cover a set
of  containers  by  filling  them  up  to  at  least  some  minimal  level  (quota)  using  a  set  of  items.
When both the containers and the items are modeled as one-dimensional objects (possibly with
an associated cost/value function), we refer collectively to these problems as one-dimensional,
multicontainer packing and covering problems, or simply multicontainer packing problems.
     One example of a multicontainer packing problem is the bin packing problem:  Given a set
of items (numbers), and a fixed bin capacity, assign each item to a bin so that the sum of the
items  assigned  to  each  bin  does  not  exceed  the  bin  capacity,  and  the  number  of  bins  used  is
minimized.  For example, given the set of items 6, 12, 15, 40, 43, 82, and a bin capacity of 100,
we can assign 6, 12, and 82 to one bin, and 15, 40, and 43, to another, for a total of two bins.


Oc 2007 AI Access Foundation. All rights reserved.
                                                    Fukunaga & Korf

This is an optimal solution to this instance, since the sum of all the items, 198, is greater than
100, and hence at least two bins are required.
     Multicontainer packing problems are ubiquitous.  They model many important operations
research problems such as cargo loading and transport, and also model many artificial intelli-
gence  applications,  such  as  the  allocation  and  rationing  of  resources  or  tasks  among  a  group
of  agents.  Multicontainer  packing  problems  can  often  be  found  embedded  as  subproblems  of
more complex, real-world combinatorial optimization problems.  For example many constraint
programming problems contain "bin packing" or "knapsack" constraints as subproblems (e.g.,
Shaw,  2004).   Such  constraints  are  at  the  core  of  many  scheduling  and  resource  allocation
problems.
     In this paper, we propose bin completion, a new algorithm for optimally solving multicon-
tainer  packing  problems.   We  begin  in  Section  1.1  with  an  overview  of  four  representative,
strongly NP-complete, multicontainer problems:  (1) the bin packing problem, (2) the multiple
knapsack problem, (3) the bin covering problem, and (4) the min-cost covering problem.
     In Section 2, we begin by describing the standard, "item-oriented" branch-and-bound frame-
work for these problems.  In this traditional approach, items are considered one at a time.  Each
node in the search corresponds to a decision regarding the assignment of an item to some non-full
container.  Then, we describe bin completion, an alternative, "bin-oriented" branch-and-bound
strategy  with  two  key  features:  (1)  the  nodes  in  the  search  tree  correspond  to  complete  as-
signments of items to a single bin, and (2) dominance criteria between assignments of items to
bins are used to prune the search.  Section 3 describes extensions to the basic bin completion
framework  that  improve  search  efficiency,  as  well  as  the  runtime  and  memory  usage  at  each
node.
     In Sections 4-7, we explore the application of the bin completion framework to four specific,
one-dimensional  multicontainer  packing  problems.  For  each  problem,  we  review  the  previous
work on algorithms that optimally solve the problem, detail our bin completion algorithm for
the problem, and provide an empirical comparison with the previous state-of-the-art algorithm.
We  apply  bin  completion  to  the  multiple  knapsack  problem  in  Section  4,  and  show  that  our
bin completion solver significantly outperforms Mulknap (Pisinger,  1999),  the previous state-
of-the-art algorithm.  The min-cost covering problem (also called the liquid loading problem)
was  the  first  problem  for  which  Christofides,  Mingozzi,  and  Toth  (1979)  proposed  an  early
variant  of  the  bin  completion  approach.  In  Section  5,  we  show  that  our  new  bin  completion
algorithm  significantly  outperforms  the  earlier  algorithm  by  Christofides  et  al.  In  Section  6,
we  apply  bin  completion  to  the  bin  covering  problem  (also  known  as  the  dual  bin  packing
problem).  We show that our bin completion algorithm significantly outperforms the previous
state-of-the-art algorithm by Labb'e, Laporte, and Martello (1995).  In Section 7, we apply our
extended  bin  completion  algorithm  to  the  bin  packing  problem.  Although  our  initial  results
were promising (Korf, 2002, 2003), our best bin completion solver is not competitive with the
current state of the art, which is a recent branch-and-price approach based on a cutting-stock
problem formulation.  Section 8 concludes with a discussion and directions for future work.



1.1    One-Dimensional, Multicontainer Packing Problems

We  consider  the  class  of  multicontainer  packing  problems:  Given  a  set  of  items,  which  must
be  assigned  to  one  or  more  containers  ("bins"),  each  item  can  be  assigned  to  at  most  one
container.  Each  item  j  has  a  weight  wj  associated  with  it.  Depending  on  the  problem,  each
item  j  may  also  have  a  profit  or  cost  pj  associated  with  it.   We  assume  that  item  weights



                                                                394
                      Bin Completion Algorithms for Multicontainer Problems

and containers are one-dimensional.  For some real-world applications, such as continuous call
double auctions (Kalagnanam, Davenport, & Lee, 2001), this model can be applied directly.  For
other applications, such as the lot-to-order matching problem, the one-dimensional model is an
approximation (Carlyle, Knutson, & Fowler, 2001).  We consider two types of containers:  (1)
Containers with a capacity, where the sum of the weights of the items assigned to a container
cannot exceed its capacity,  and (2) containers with a quota,  where the sum of the weights of
the items assigned to a container must be at least as large as the quota.  When there is only a
single container, we have the well-known 0-1 knapsack problem.  See the recent text by Kellerer,
Pferschy,  and  Pisinger  (2004)  for  an  overview  of  work  on  the  0-1  Knapsack  problem  and  its
variants.  In this paper, we focus on four one-dimensional, multicontainer packing problems (1)
bin packing, (2) multiple knapsack, (3) bin covering, and (4) min-cost covering.


1.1.1    The Bin Packing Problem

In  the  bin  packing  problem,  the  goal  is  to  pack  n  items  with  weights  w1 , ..., wn  into  bins  of
capacity c such that all items are packed into the fewest number of bins,  and the sum of the
weights of the items in each bin is no greater than the capacity.  Classical applications of bin
packing include the classic vehicle/container loading problem (Eilon & Christofides, 1971), as
well as memory/storage allocation for data.  The minimal number of agents required to carry
out a set of tasks in a multiagent planning problem can be modeled as a bin packing problem.
     More formally, the bin packing problem can be formulated as the integer program:


                                     X n
                        minimize          yi                                                                                    (1)
                                     i=1
                                     X n
                      subject to:         wj xij   cyi,                                         i = 1, ..., n                   (2)
                                     j=1
                                     X n
                                          xij   1,                                              j = 1, ..., n                   (3)
                                     i=1

                                     xij 2 {0, 1}                               i = 1, ..., n, j = 1, ..., n                    (4)

                                     yi 2 {0, 1},                                               i = 1, ..., n                   (5)

where yi represents whether the ith bin is used or not (yi = 1 if any items are assigned to bin
i,  yi = 0  otherwise),  and  xij  =  1  if  item  j  is  assigned  to  bin  i,  and  0  otherwise.  Constraint
2 ensures that the capacity is not violated for each bin that is instantiated,  and constraint 3
ensures that items are assigned to at most one bin.
     In this standard formulation, we assume that all bins have the same capacity.  However, this
assumption is not restrictive, since instances where bins with different capacities (non-uniform
bins) can be modeled by introducing additional items and constraints.


1.1.2    The 0-1 Multiple Knapsack Problem

Consider m containers with capacities c1 , ..., cm  ,  and a set of n items,  where each item has a
weight w1 , ..., wn  and profit p1 , ..., pn .  Packing the items in the containers to maximize the total
profit  of  the  items,  such  that  the  sum  of  the  item  weights  in  each  container  does  not  exceed
the container's capacity, and each item is assigned to at most one container is the 0-1 Multiple
Knapsack Problem, or MKP.



                                                                395
                                                    Fukunaga & Korf

     The  MKP  is  a  natural  generalization  of  the  0-1  Knapsack  Problem  where  there  are  m
containers of capacities c1 , c2 , ...cm  .  Let the binary decision variable xij be 1 if item j is placed
in container i, and 0 otherwise.  Then the 0-1 Multiple Knapsack Problem can be formulated
as:

                                           Xm   Xn
                             maximize                pj xij                                                                     (6)
                                           i=1  j=1
                                           Xn
                           subject to:          wj xij   ci,                              i = 1, ..., m                         (7)
                                           j=1
                                           Xm
                                                xij   1,                                  j = 1, ..., n                         (8)
                                           i=1

                                          xij 2 {0, 1}                                             8i, j.                       (9)


     Constraint  7  encodes  the  capacity  constraint  for  each  container,  and  constraint  8  ensures
that each item is assigned to at most one container.
     The  MKP  has  numerous  applications,  including  task  allocation  among  a  group  of  au-
tonomous agents in order to maximize the total utility of the tasks executed (Fukunaga, 2005),
continuous double-call auctions (Kalagnanam et al., 2001), multiprocessor scheduling (Labb'e,
Laporte,  &  Martello,  2003),  vehicle/container  loading  (Eilon  &  Christofides,  1971),  and  the
assignment  of  files  to  storage  devices  in  order  to  maximize  the  number  of  files  stored  in  the
fastest storage devices (Labb'e et al., 2003).  A special case of the MKP that has been studied
in  its  own  right  is  the  Multiple  Subset-Sum  Problem  (MSSP),  where  the  profits  of  the  items
are  equal  to  their  weights,  i.e.,  pj  =  wj  for  all  j  (e.g.,  Caprara,  Kellerer,  &  Pferschy,  2000b
2000a,2003).  An application of the MSSP is the marble cutting problem, where given m marble
slabs, the problem is to decide how to cut the slabs into sub-slabs (each sub-slab is then further
processed into a product) in order to minimize the total amount of wasted marble.


1.1.3    Bin Covering

Suppose we have n items with weights w1 , ..., wn , and an infinite supply of identical containers
with quota q.  The bin covering problem, also known as the dual bin packing problem is to pack
the items into containers such that the number of containers that contain sets of items whose
sums are at least q is maximized.  That is, the goal is to distribute, or ration the items among
as many containers as possible, given that the containers have a specified quota that must be
satisfied.   Note  that  the  total  weight  of  the  items  placed  in  a  container  can  be  greater  than
q  (we assume infinite capacity, although assigning an additional item to a bin whose quota is
already satisfies is clearly suboptimal).
     More formally, the bin covering problem can be formulated as the integer program:


                                                                396
                      Bin Completion Algorithms for Multicontainer Problems
                                     X n
                       maximize           yi                                                                                   (10)
                                     i=1
                                     X n
                      subject to:         wj xij   qyi,                                          i = 1, ..., n                 (11)
                                     j=1
                                     X n
                                          xij   1,                                              j = 1, ..., n                  (12)
                                     i=1

                                    xij 2 {0, 1}                                i = 1, ..., n, j = 1, ..., n                   (13)

                                    yi 2 {0, 1},                                                 i = 1, ..., n                 (14)


     where yi represents whether the quota on the ith bin is satisfied (yi = 1) or not (yi = 0),
and xij = 1 if item j is assigned to bin i, and 0 otherwise.  Constraint 11 ensures that the quota
is satisfied for each bin that is instantiated, and constraint 12 ensures that items are assigned
to at most one bin.
     Bin covering is a natural model for resource or task allocation among multiple agents where
the  goal  is  to  maximize  the  number  of  agents  who  achieve  some  quota.   It  is  also  models
industrial problems such as:  (1) packing peach slices into cans so that each can contains at least
its advertised net weight in peaches, and (2) breaking up monopolies into smaller companies,
each  of  which  is  large  enough  to  be  viable  (Assmann,  Johnson,  Kleitman,  &  Leung,  1984).
Another application of bin covering is the lot-to-order matching problem in the semiconductor
industry,  where  the  problem  is  to  assign  fabrication  wafer  lots  to  customer  orders  of  various
sizes (Carlyle et al., 2001).


1.1.4    Min-Cost Covering Problem (Liquid Loading Problem)

We  define  the  Min-Cost  Covering  Problem  (MCCP)  as  follows.   Given  a  set  of  m  bins  with
quotas {q1 , ..., qm  }, and a set of n items with weights w1 , ..., wn  and costs p1 , ..., pn , assign some
subset of the items to each bin such that (1) each item is assigned to at most one bin, (2) the
sum of the weights of the items assigned to each bin is at least the bin's quota (i.e., the bin is
covered, as in bin covering), and (3) the total cost of all the items that are assigned to a bin
is minimized.  This problem has also been called the liquid loading problem (Christofides et al.,
1979), because it was originally motivated by the following application:  Consider the disposal
or transportation of m different liquids (e.g., chemicals) that cannot be mixed.  If we are given
n tanks of various sizes, each with some associated cost, the problem is to load the m liquids
into some subset of the tanks so as to minimize the total cost.  Note that here,  the "liquids"
correspond to containers, and the "tanks" correspond to the items.
     Other  applications  of  the  MCCP  include:   (1)  the  storage  of  different  varieties  of  grain
in  different  silos,  where  different  types  of  grains  cannot  be  mixed,  (2)  storage  of  food  types
in  freezer  compartments,  (3)  a  trucking  firm  which  distributes  its  trucks  (of  different  sizes)
among customers with no mixing of different customer's orders on any truck, and (4) storage of
information in storage devices (e.g., sensitive customer data that must be segregated between
physical  filing  cabinets  or  file  servers).   A  closely  related  problem  is  the  segregated  storage
problem (Neebe, 1987; Evans & Tsubakitani, 1993).
     More formally, the MCCP can be formulated as the integer program:
                                                                397
                                                    Fukunaga & Korf
                                           Xm   Xn
                              minimize               pj xij                                                                    (15)
                                           i=1  j=1
                                           Xn
                           subject to:          wj xij   qi,                              i = 1, ..., m                        (16)
                                           j=1
                                           Xm
                                                xij   1,                                  j = 1, ..., n                        (17)
                                           i=1

                                          xij 2 {0, 1}                                             8i, j.                      (18)


     The binary variable xij represents whether item j is assigned to container i.  Constraint 16
ensures that the quotas of all the bins are satisfied, and constraint 17 ensures that each item is
assigned to at most one bin.


1.1.5    A taxonomy of multicontainer problems

Table 1 summarizes the two key,  defining dimensions of the four multicontainer problems we
study in this paper.  One key dimension is whether the problem involves packing a set of items
into containers so that the container capacity is not exceeded (packing), or whether the problem
requires  satisfying  the  quota  associated  with  a  container  (covering).  Another  key  dimension
is  whether  all  of  the  items  must  be  assigned  to  bins,  or  whether  only  a  subset  of  items  are
selected to be assigned to bins.  A third dimension (not shown in the table) is the set of item
attributes (e.g., weight, profit/cost).  Bin packing and bin covering are single-attribute problems
(items have weight only), while the multiple knapsack and min-cost covering problems are two-
attribute problems (items have weight and profit/cost).
     We focus on the bin packing, bin covering, MKP, and MCCP problems because we believe
that these are in some sense the most "basic" multicontainer problems.  Many combinatorial op-
timization problems can be viewed as extensions of these problems with additional constraints.
For example, the generalized assignment problem can be considered a generalization of a MKP
with a more complex profit function.



2.   Bin  Completion


The  multiple-knapsack  problem,  bin  covering  problem,  min-cost  covering  problem,  and  bin
packing problem are all strongly NP-complete (proofs by reduction from 3-PARTITION, e.g.
Martello & Toth, 1990; Fukunaga, 2005).  Thus, these problems cannot be solved by a polyno-
mial or pseudo-polynomial time algorithm unless P  = N P , and the state-of-the-art approach
for optimally solving to these problems is branch-and-bound.  In contrast, the single-container


                  _________________________________________________________________________________________________
                  |_______________|assign_all_items_to_bins__|_________assign_subset_of_items_to_bins__|___________

                  |__packing___|___bin_packing__________________|______multiple_knapsack___________________|_______

                  |__covering__|___bin_covering_________________|______min-cost_covering____________________|______



                                Table 1:  Characterizing multicontainer problems.
                                                                398
                      Bin Completion Algorithms for Multicontainer Problems

0-1 Knapsack problem and subset sum problem are only weakly NP-complete, and can be solved
in pseudopolynomial time using dynamic programming algorithms (Kellerer et al., 2004).
     In  this  section,  we  begin  by  describing  the  standard  item-oriented  branch-and-bound  ap-
proach  to  solving  multi-container  problems.   We  then  describe  bin  completion,  an  alternate,
bin-oriented strategy.  For clarity and simplicity of exposition, we detail the algorithms in the
context of the bin packing problem.



2.1    Item-Oriented Branch-and-Bound

The  standard  approach  to  solving  multi-container  problems  is  an  item-oriented  branch-and-
bound  strategy.  Suppose  we  have  a  bin  packing  problem  instance  where  the  bin  capacity  is
100,  and  we  have  7  items  with  weights  83,  42,  41,  40,  12,  11,  and  5.  We  perform  a  branch-
and-bound  procedure  to  search  the  space  of  assignments  of  items  to  bins,  where  each  node
in the branch-and-bound search tree corresponds to an item, and the branches correspond to
decisions  about  the  bin  in  which  to  place  the  item.  Assuming  that  we  consider  the  items  in
order of non-increasing weight, we first place the 83 in a bin, resulting in the set of bins {(83)}.
Next, we consider the 42.  If we put it in the same bin as the 83, resulting in {(83, 42)}, then
we  exceed  the  bin  capacity.  The  other  possibility  is  to  put  the  42  in  a  new  bin,  resulting  in
{(83), (42)}.  This  is  the  only  feasible  choice  at  this  node.  Next,  the  41  is  assigned  to  a  bin.
There  are  three  possible  places  to  assign  the  41:  (a)  in  the  same  bin  as  the  83,  resulting  in
{(83, 41), (42)}, (b) in the same bin as the 42, resulting in {(83), (42, 41)}, and (c) in a new bin
of its own,  resulting in {(83), (42), (41)}.  Option (a) exceeds bin the capacity of the first bin
and is infeasible.  Options (b) and (c) are feasible choices, so we branch on this item assignment,
resulting  in  two  subproblems,  to  which  the  search  procedure  is  recursively  applied.  Figure  1
illustrates a portion of this search space (we show only the feasible nodes).
     This branch-and-bound procedure is item-oriented because at each node, we decide upon the
placement of a particular item.  Upper and lower bounding techniques specific to the problem
can be applied to make this basic depth-first strategy more efficient.  Item-oriented branch-and-
bound  appears  to  be  the  most  "natural"  strategy  for  multicontainer  problems.  The  seminal
paper by Eilon and Christofides (1971), which was the first paper to address optimal solutions
for multi-container problems, proposed an item-oriented branch-and-bound strategy.  Most of
the  work  in  the  literature  on  algorithms  for  optimally  solving  multi-container  problems  have
relied upon this item-oriented strategy.



2.2    Bin Completion, a Bin-Oriented Branch-and-Bound Strategy

An alternate problem space for solving multi-container problems is bin-oriented, where nodes
correspond to decisions about which remaining item(s) to assign to the current bin.
     A  bin  assignment  B  =  (item1 , ..., itemk )  is  a  set  of  all  the  items  that  are  assigned  to  a
given  bin.   Thus,  a  valid  solution  to  a  bin  packing  problem  instance  consists  of  a  set  of  bin
assignments,  where  each  item  appears  in  exactly  one  bin  assignment.   A  bin  assignment  is
feasible  with  respect  to  a  given  bin  capacity  c  if  the  sum  of  its  weights  does  not  exceed  c.
Otherwise,  the  bin  assignment  is  infeasible.   The  definition  of  feasibility  is  the  same  for  the
MKP;  however,  for  bin  covering  and  the  MCCP,  we  define  a  bin  assignment  as  feasible  with
respect  to  a  bin  quota  q  if  the  sum  of  its  weights  is  at  least  q.   Given  a  set  of  k  remaining
items, we say that a bin assignment S is maximal with respect to capacity c if S is feasible, and
adding any of the k  remaining items would make it infeasible.  Similarly, for bin covering and
                                                                399
                                                    Fukunaga & Korf

                                                                      (83)
                                                                         |
                                                                   (83)(42)

                               (83) (42,41)                                                       (83)(42)(41)


                                                                                              (83)(42)      (83)(42)
                                                                                              (41,40)       (41)(40)
               (83)                            (83 12) (42 41) (40)                                |              |
          (42,41) (40)                                       ||                                   ...            ...
                                                             |
                                                             |
                                                             |
                              (83)(42 41 12)         (83)(42 41)          (83)(42 41)
                                     (40)               (40 12)              (40)(12)


Figure 1:     Partial, item-oriented search space for a bin packing instance with capacity 100 and
              items {83,42,41,40,12,11,5}.  Each node corresponds to a decision about which exist-
              ing or new bin an item is assigned to.  Items are considered in nonincreasing order of
              weight.

the MCCP, a feasible bin assignment is minimal with respect to quota q if removing any item
would make it infeasible.  For brevity, in the rest of this paper, we omit the qualification "with
respect to a given capacity/quota" when it is unnecessary (for example, in bin packing and bin
covering, all bins have the same capacity/quota so no qualification is necessary).
     Bin  completion  (for  bin  packing)  is  a  bin-oriented  branch-and-bound  algorithm  in  which
each node represents a maximal, feasible bin assignment.  Rather than assigning items one at a
time to bins, bin completion branches on the different maximal, feasible bin assignments.  The
nodes at a given level in a bin completion search tree represent different maximal, feasible bin
assignments  that  include  the  largest  remaining  item.   The  nodes  at  the  next  level  represent
different maximal, feasible bin assignments that include the largest remaining item, etc.  The
reason that we restrict sibling bin assignments in the bin packing search tree to have the largest
remaining number in common is to eliminate symmetries that are introduced by the fact that
all bins have the same capacity in our bin packing fomulation.  Thus, the depth of any branch
of the bin completion search tree corresponds to the number of bins in the partial solution to
that depth.  Figure 2 shows an example of a bin completion search tree.



2.3    Dominance Criteria for Bin Assignments

The key to making bin completion efficient is the use of a dominance criterion on the feasible
bin assignments that requires us to only consider a small subset of them.
     Bin comletion (for bin packing) only considers maximal, feasible assignments, because it is
clear that non-maximal assignments are dominated by maximal assignments,  i.e.,  assigning a
non-maximal  assignment  to  a  bin  cannot  lead  to  a  solution  with  fewer  bins  than  assigning  a
                                                                400
                      Bin Completion Algorithms for Multicontainer Problems

                                                                   2
                                                 (83,12,5)                  _____________(83,11,5)
                                                       |
                                                       |
                                                       |
                                     (42,41)      __________(42,40)______(42,11)
                                         |
                                     (40,11)


Figure 2:     Bin-completion search space for a bin packing instance with capacity 100 and items
              {83,42,41,40,12,11,5}.  Each node represents a maximal,  feasible bin assignment for
              a given bin.  Bin assignments shown with a ___________________strikethrough, e.g., (83,11,5), are pruned
              due to the dominance criterion described in Section 2.3.
maximal assignment.  For example, if the current bin has 20 units of remaining space and the
remaining items are {15, 30, 40, 60}, it is always better to add the 15 to the current bin, because
we must eventually pack the 15 somewhere.  We now formalize this notion of dominance and
describe more powerful dominance criteria that significantly prune the search space.


Definition 1 (Dominance)                   Given two feasible bin assignments F1  and F2 , F1  dominates F2
if the value of the optimal solution which can be obtained by assigning F1  to a bin is no worse
than the value of the optimal solution that can be obtained by assigning F2  to the same bin.


     If we can show that a bin assignment B  is dominated by another bin assignment A, then
we  can  prune  the  search  tree  under  B.   Maximality  is  a  trivial  dominance  criterion  for  bin
completion.  If  a  feasible  bin  assignment  B  is  not  maximal,  then  by  definition,  it  must  be  a
subset  of  a  maximal,  feasible  subset  A,  and  B  is  clearly  dominated  by  A.  We  now  consider
more powerful dominance criteria.
     Suppose we have a bin packing instance with bin capacity 100 and items {96,3,4,80,15,12}.
The  sets  (96,3)  and  (96,4)  are  both  maximal,  feasible  bin  assignments.  If  we  choose  the  bin
assignment  (96,3),  the  remaining  subproblem  has  the  unassigned  items  {80,15,12,4}.  On  the
other hand, if we choose the bin assignment (96,4), the remaining subproblem is {80,15,12,3}.
Clearly,  the  optimal  solution  to  the  subproblem  {80,15,12,4}  must  use  at  least  as  many  bins
as the optimal solution to the subproblem {80,15,12,3}.  In other words, the optimal solution
in the subtree under the node (96,4) is at least as good as the optimal solution in the subtree
under (96,3), and therefore there is no need to search under (96,3) because the bin assignment
(96,4) dominates the bin assignment (96,3).
     Christofides,  Mingozzi,  and  Toth  first  proposed  a  more  general  form  for  this  dominance
criterion in the context of the min-cost covering problem (Christofides et al., 1979).  We have
reformulated their criterion in terms of the bin packing problem:


Proposition 1 (CMT Dominance for Bin Packing)                                     Given two feasible sets A and B,  A
dominates  B  if:  (1)  |A|     |B|  and  (2)  there  exists  a  one-to-one  (but  not  necessarily  onto)
mapping ss from B to A such that each item b 2 B, is mapped to an element of A with a weight
that is greater than or equal to the weight of b, i.e., w(b)   w(ss(b)).1
_____________________________________________________
 1.  Recall that a function f : X ! Y  is one-to-one if for any two distinct elements x, x0 2 X, f (x) 6= f (x0).  A
     function f : X ! Y  is onto Y if each element of Y  is the image under f of some element in X.



                                                                401
                                                    Fukunaga & Korf

     In other words, if for each element b in a feasible bin assignment B, there is a corresponding
item a of a feasible bin assignment A such that b   a, then A dominates B.  The reason is as
follows:  consider a bin packing solution S, where a single bin is assigned the items in B.  All of
the items must be assigned to some bin, so the items a 2 A are assigned to some other bin(s).
For each item in B, we can swap the corresponding item in A, and the resulting solution S0 will
be feasible, and have no more bins than S.  For example, consider a bin packing instance with
the items {10,9,8,7,6} and bin capacity 20.  The bin assignment A = (10, 8) dominates the bin
assignment B = (9, 7), because we can map the 9 to the 10 and map the 7 to the 8.
     Martello  and  Toth  (1990)  proposed  a  more  powerful  dominance  criterion  that  subsumes
the CMT criterion.  Consider a bin packing instance with items {6,4,2,1,...} and capacity 10.
The  assignment  (6,4)  dominates  the  assignment  (6,2,1)  because  given  any  solution  with  the
assignment  (6,2,1),  we  can  swap  the  2  and  1  with  the  4,  resulting  in  a  solution  with  the
assignment (6,4) and the same number of bins.  The CMT criterion does not account for this.
More  generally,  consider  two  feasible  bin  assignments  A  and  B.  If  all  the  elements  of  B  can
be packed into bins whose capacities are the elements of A, then set A dominates set B.  For
example,  let  A  =  (20, 30, 40)  and  let  B  =  (5, 10, 10, 15, 15, 25).  Partition  B  into  the  subsets
(5, 10),(25), and (10, 15, 15).  Since 5 + 10   20, 25   30, and 10 + 15 + 15   40, set A dominates
set B.  More formally:


Proposition 2 (Martello-Toth Bin Packing Dominance Criterion)                                             Let A and B be two
feasible  bin  assignments.  A  dominates  B  if  B  can  be  partitioned  into  i  subsets  B1 , ...Bi  such
that  each  subset  Bk  is  mapped  one-to-one  to  (but  not  necessarily  onto)  an  item  ak  2 A  such
that the sum of the weights of the items in Bk  is less than or equal to the weight of ak .


Proof:   Suppose  we  have  candidate  solution  s  that  assigns  B  to  bin  m,  and  all  of  the  bin
assignments in s are currently feasible.  Let A be a feasible bin assignment such that B can be
partitioned into i subsets B1 , ..., Bi, and each subset Bk  can be mapped one-to-one to ak  2 A,
such that the sum of the weights of the items in Bk  is less than or equal to the weight of ak .
Consider swapping B  with A.  Each subset Bk  is swapped with its corresponding element ak
(where ak  is assigned to bin dk  in the original solution s).  Since A is feasible, bin m remains
feasible after A and B  are swapped.  Now consider each of the bins d1 , ...di where the subsets
B1 , ..., Bi end up after the swaps (in other words, d1 , ...di are the bins which contain a1 , ..., ak ,
respectively, in the original solution s).  Each such target bin dk  will remain feasible after the
swap, since (1) the bin assignment of dk  is feasible prior to the swap, and (2) the sum of the
weights of the items in Bk  is less than or equal to the weight of ak .  Thus, the resulting solution
s0 after the swap is (a) feasible (all bin assignments are feasible) (b) no worse than the initial
solution s, and (c) assigns A to bin m.  Therefore, A dominates B.  2
     The Martello-Toth dominance criterion is a generalization of the CMT dominance criterion
- the CMT dominance criterion is a special case of the Martello-Toth criterion where we only
consider partitions of B  into single-element subsets.  Thus, any node that would be pruned by
the CMT criterion is also pruned by the Martello-Toth criterion, but not vice versa.
     Similarly, we can define a dominance criterion for bin covering as follows:
     For bin covering (and the MCCP), a bin assignment is feasible with respect to a given bin
if the sum of the item weights is greater than or equal to the bin quota q.


Proposition 3 (Bin Covering Dominance Criterion)                                    Let A and B be two feasible assign-
ments.   A  dominates  B  if  B  can  be  partitioned  into  i  subsets  B1 , ..., Bi  such  that  each  item



                                                                402
                      Bin Completion Algorithms for Multicontainer Problems

ak  2 A  is  mapped  one-to-one  to  (but  not  necessarily  onto)  a  subset  Bk ,  such  that  the  weight
of each ak  is less than or equal to the sum of the item weights of the corresponding subset Bk
(i.e., Bk  "covers" ak ).


Proof:  Suppose we have a solution s that assigns B to bin m, and all of the bin assignments in
s are currently feasible.  Let A be a feasible bin assignment such that B can be partitioned into
i subsets B1 , ..., Bi, and each item ak  2 A can be mapped one-to-one to a subset Bk , such that
the weight of ak  is less than or equal to the sum of the weights of the items in Bk .  Consider
swapping B  with A.  Each subset Bk  is swapped with its corresponding element ak  (where ak
is assigned to bin dk  in the original solution s).  Since A is feasible, bin m remains feasible after
A and B  are swapped.  Now consider each of the bins d1 , ..., d|A|  where the subsets Bk  end up
after the swaps.  In other words, d1 , ..., d|A|  are the bins which contain a1 , ..., ak , respectively, in
the original solution s.  Each such target bin dk  will remain feasible after the swap, since (1) the
bin assignment of dk  is feasible prior to the swap, and (2) the sum of the weights of the items
in Bk  is greater than or equal to the weight of ak  (and thus the quota of bin dk  will continue to
be satisfied).  Thus, the resulting solution s0 after the swap is (a) feasible (all bin assignments
are feasible) (b) no worse than the initial solution s, and (c) assigns A to bin m.  Therefore, A
dominates B.  2
     The dominance criteria for the MKP and MCCP are similar to the dominance criteria for
bin packing and bin covering, respectively, except that we must also take into consideration the
profits/costs.  The proofs are similar to the proofs for bin packing and bin covering.


Proposition 4 (MKP Dominance Criterion)                                 Let  A  and  B  be  two  assignments  that  are
feasible with respect to capacity c.  A dominates B if B can be partitioned into i subsets B1 , ..., Bi
such that each subset Bk  is mapped one-to-one to (but not necessarily onto) ak , an element of
A, and for all k   i, (1) the weight of ak  is greater than or equal the sum of the item weights of
the items in Bk , and (2) the profit of item ak  is greater than or equal to the sum of the profits
of the items in Bk .


Proposition 5 (MCCP Dominance Criterion)                                  Let A and B  be two assignments that are
feasible with respect to quota q.  A dominates B  if B  can be partitioned into i subsets B1 , ..., Bi
such that each item ak  2 A is mapped one-to-one (but not necessarily onto) to a subset Bk , and
for each ak  2 A and its corresponding subset Bk ,  (1) the weight of ak  is less than or equal to
the sum of the item weights of the items in Bk , and (2) the cost of item ak  is less than or equal
to the sum of the cost of the items in Bk .


     The  CMT  dominance  criterion  for  the  MCCP  originally  proposed  in  (Christofides  et  al.,
1979) is a special case of Proposition 5, where |Bk | = 1 for all k.
     Note  that  in  the  "packing"  problems  such  as  the  MKP  and  bin  packing,  the  dominance
criteria require that the subsets of the dominated assignment are packed into the items of the
dominating assignment.  In contrast, with the "covering" problems such as the MCCP and bin
covering,  the  dominance  criteria  requires  that  the  subsets  of  the  dominated  assignment  (B)
cover the items in the dominating assignment (A).


2.3.1    Bin-Oriented Branch-and-Bound + Dominance = Bin Completion

At this point,  we have defined the salient features of the bin completion approach to solving
multicontainer packing and knapsack problems:



                                                                403
                                                    Fukunaga & Korf

     o  A  bin-oriented  branch-and-bound  search  where  the  nodes  correspond  to  maximal  (or
        minimal), feasible bin assignments; and


     o  The  exploitation  of  a  dominance  criterion  among  bin  assignments  to  prune  the  search
        space.


     The first instance of a bin completion algorithm that we are aware of is the Christofides,
Mingozzi,  and  Toth  algorithm  for  the  min-cost  covering  problem  in  1979  (Christofides  et  al.,
1979), which used the CMT criterion described above.  However, as far as we know, no further
research  was  done  with  bin  completion  algorithms  until  our  work  on  bin  completion  for  bin
packing (Korf, 2002).
     The Martello-Toth dominance criterion was proposed by Martello and Toth (1990), as a com-
ponent of the Martello-Toth Procedure (MTP), a branch-and-bound algorithm for bin packing.
However,  the  MTP  branch-and-bound  algorithm  is  item-oriented,  and  they  only  exploit  this
dominance property in a limited way.  In particular, they take each remaining element x, start-
ing with the largest element, and check if there is a single assignment of x with one or two more
elements that dominates all feasible sets containing x.  If so, they place x with those elements in
the same bin, and apply the reduction to the remaining subproblem.  They also use dominance
relations to prune some element placements as well.
     Another  earlier  instance  of  a  bin  completion  algorithm  is  the  BISON  algorithm  for  bin
packing by Scholl, Klein, and J"urgens (1997).  BISON uses the following, very limited form of
the Martello-Toth dominance criterion:  if a bin assignment has one or more items that can be
replaced by a single free item without decreasing the sum, then this assignment is dominated.
It is interesting that despite the fact that the basic idea of bin-oriented search with dominance-
based  pruning  was  demonstrated  by  Christofides,  Mingozzi,  and  Toth,  both  the  MTP  and
BISON  only  use  a  limited  form  of  the  Martello-Toth  dominance  criterion,  and  the  two  ideas
were not successfully integrated until our work.2  Presumably, the reason is that it is not trivial
to generate undominated bin assignments efficiently.



2.4    Generating Undominated Bin Assignments

A key component in bin completion is the efficient generation of undominated bin assignments.
An obvious approach is to generate all feasible bin assignments, then apply the dominance tests
to eliminate the dominated assignments.  However, this is impractical, because the number of
feasible  assignments  is  exponential  in  the  number  of  remaining  items,  and  the  memory  and
time required to generate and store all assignments would be prohibitive.  We now describe an
algorithm that generates all and only undominated bin assignments, which enables the efficient
implementation of bin completion.
     We  can  generate  all  subsets  of  n  elements  by  recursively  traversing  a  binary  tree.   Each
internal  node  corresponds  to  an  item,  where  the  left  branch  corresponds  to  the  subsets  that
include the item, and the right branch corresponds to the subsets that do not include the item.
Thus, each leaf node represents an individual subset.  Note that this binary tree is the search
space  for  this  subproblem  (generating  undominated  bin  assignments),  and  is  distinct  from
the search space of the higher level bin-completion algorithm (i.e..  the space of undominated
maximal assignments).
_____________________________________________________
 2.  As shown in (Korf, 2002, 2003), bin-oriented search using the full Martello-Toth dominance criterion results
     in dramatic speedups compared to the MTP.
                                                                404
                      Bin Completion Algorithms for Multicontainer Problems

     Given n elements and a container capacity c,  the feasible  bin  assignments are the subsets
of the n elements, the sum of whose weights do not exceed c.  The recursive traversal described
above for generating all subsets can be modified to generate only feasible assignments as follows:
At each node in the tree, we keep track of the sum of items that we have committed to including
in the subset (i.e., the sum of the weights of the items for which we have taken the left branch).
During  the  recursive  traversal  of  the  tree,  we  pass  a  parameter  representing  the  remaining
capacity of the bin.  Each time a left branch is taken (thereby including the item), we reduce
the  remaining  capacity  by  the  item  weight.   If  the  remaining  capacity  drops  to  zero  or  less,
we  prune  the  tree  below  the  current  node,  since  we  have  equaled  or  exceeded  the  container
capacity.  Thus, this algorithm generates only feasible bin assignments.
     Now, we further extend the algorithm to generate only the undominated, feasible bin assign-
ments.  Suppose that we have a feasible set A whose sum of weights is t.  The excluded  items
are  all  items  that  are  not  in  A.  Set  A  will  be  dominated  (with  respect  to  the  Martello-Toth
dominance criterion) if and only if it contains any subset whose sum s is less than or equal to
an excluded item x, such that replacing the subset with x will not exceed the bin capacity c.
This will be the case if and only if there exists an excluded item x and a subset with weight
sum s such that t - s + x   c.  Therefore,  to check if A is undominated,  we enumerate each
possible subset of its items, and for each subset, we compare it against each excluded number x
to verify that t - s + x > c, where s is the sum of the item weights of the subset.  If so, then A is
undominated, and we store A in a list of undominated assignments; otherwise, A is dominated.
Further optimizations can be found in (Korf, 2003).
     This  algorithm  generates  feasible  bin  assignments  and  immediately  tests  them  for  domi-
nance,  so  it  never  stores  multiple  dominated  bin  assignments.   Furthermore,  the  dominance
test  is  done  by  comparing  the  included  elements  to  excluded  elements,  and  does  not  involve
any comparison between a candidate bin assignment and previously generated bin assignments.
Therefore,  the  memory  required  for  dominance  testing  is  linear  in  the  number  of  items.   In
contrast,  a  method  that  depends  on  comparisons  between  candidate  sets,  such  as  the  earlier
algorithm described in (Korf, 2002), requires memory that is linear in the number of undom-
inated bin assignments,  which is potentially exponential in the number of items.  The ability
to incrementally generate undominated bin assignments using linear space without having to
store  all  of  the  undominated  assignments  enables  the  hybrid  incremental  branching  strategy,
described in Section 3.4.



3.   Extensions  to  Bin  Completion


We now describe some extensions to bin completion that significantly improve search efficiency.
Again, for clarity, we describe the algorithms mostly in the context of bin packing, but as with
the basic bin completion algorithm, these extensions can be adapted straightforwardly to the
multiple knapsack, bin covering, and min-cost covering problems.



3.1    Nogood Pruning (NP)

Nogood pruning prunes redundant nodes in the bin completion search tree by detecting sym-
metries.  Since we need to refer to specific bins, we extend our notation for bin assignment.  Let
(A)d  denote a bin at depth d that is assigned the elements in A.  Thus, (10, 8, 2)1  and (10, 7, 3)1
denote two possible bin assignments for the bin at depth 1.


                                                                405
                                                    Fukunaga & Korf

     Suppose we have an instance with the numbers {10,9,8,7,7,3,3,2,2}, and bin capacity c=20.
After  exhausting  the  subproblem  below  the  assignment  (10, 8, 2)1 ,  and  while  exploring  the
subproblem below the assignment (10, 7, 3)1 , assume we find a solution that assigns (9, 8, 2)2 .
We can swap the pair of items (8,2) from the assignment (9, 8, 2)2  with the pair of items (7,3)
from  the  assignment  (10, 7, 3)1 ,  resulting  in  a  solution  with  (10, 8, 2)1  and  (9, 7, 3)2  and  the
same number of bins.  However, we have already exhausted the subtree below (10, 8, 2)1  and we
would have found a solution with the same number of bins as the best solution in the subtree
below (9, 7, 3)2 .  Therefore,  we can prune the branch below (9, 8, 2)2 ,  because it is redundant
(in  other  words,  we  have  detected  that  the  current  partial  solution  is  symmetric  to  a  partial
state that has already been exhaustively searched).
     More  formally,  let  {N1 , N2 , ..., Nm  }  be  a  set  of  sibling  nodes  in  the  search  tree,  and  let
{S1 , S2 , ..., Sm  } be the bin assignments for each sibling node, excluding the first item assigned
to the bin, which is common to all the sibling nodes.  When searching the subtree below node
Ni for i > 1,  we exclude any bin assignment B  that (1) includes all the items in Sj ,  and (2)
swapping the items in Sj from B with the items Si in Ni results in two feasible bin assignments,
for i > j.  The items in Sj  become a nogood with respect to nodes deeper in the tree.3
     If there exists such a bin assignment B, then we could swap the items Sj  from B  with the
items Si in Ni, resulting in a partial solution with the bin assignment Si in bin Ni.  However, we
have already exhausted the subtree below Ni, so this is a redundant node and can be pruned.
     As the search progresses down the tree, a list of nogoods is maintained, which is the set of
bin assignments against which each candidate undominated bin assignment is compared.  Given
a  candidate  bin  assignment  B,  where  the  items  are  sorted  according  to  weight,  the  current
implementation of the test for nogood pruning compares the items against each nogood.  Since
the  items  in  the  nogood  sets  are  also  sorted  by  weight,  each  comparison  takes  time  linear  in
the cardinality of B.  In the worst case, the number of nogoods that we must compare with a
candidate assignment at level d corresponds to the number of undominated bin assignments at
levels 1, ..., d - 1 that are currently on the stack (that is, all of the ancestors and the siblings of
the ancestors of the current node).  Note that the list of nogoods need not grow monotonically
as  we  go  down  the  search  tree.  If  at  any  point,  a  nogood  N  is  no  longer  a  subset  of  the  set
of remaining items, then N  has been 'split', and can be removed from the nogood list that is
passed down the search tree.



3.2    Nogood Dominance Pruning (NDP)

The following nogood dominance pruning (NDP) technique allows even more pruning:  Suppose
that after exhausting the subproblem below the assignment (10, 8, 2)1 , and while exploring the
subproblem  below  the  assignment  (10, 7, 3)1 ,  we  consider  the  assignment  (9, 7, 2)2 .   We  can
swap the pair of items (7,2) from bin 2 with the pair of items (7,3) from bin 1 and end up with
a  solution  with  (10, 7, 2)1  and  (9, 7, 3)2 .  However,  according  to  the  Martello-Toth  dominance
criterion,  (10,7,2)  is  dominated  by  (10,8,2),  and  we  have  already  exhausted  the  search  below
the  node  (10, 8, 2)1 ,  so  we  can  prune  the  search  under  (9, 7, 2)2  because  it  is  not  possible  to
improve upon the best solution under (10, 8, 2)1 .
     In general, given a node with more than one child, when searching the subtree of any child
but the first,  we don't need to consider assignments that are dominated by a bin assignment
_____________________________________________________
 3.  While the term nogood in the constraint programming literature often refers to an assignment of value(s) to
     variable(s) that cannot lead to a solution, we use the term to mean an assignment that cannot lead to any
     solution that is better than a previously discovered solution, similar to the usage in (Focacci & Shaw, 2002).



                                                                406
                      Bin Completion Algorithms for Multicontainer Problems

in  a  previously  explored  child  node.   More  precisely,  let  {N1 , N2 , ..., Nm  }  be  a  set  of  sibling
nodes  in  the  search  tree,  and  let  {S1 , S2 , ..., Sm  }  be  the  corresponding  sets  of  items  used  in
the  bin  assignment  at  each  node.  When  searching  the  subtree  below  node  Ni  for  i  >  1,  we
exclude any bin assignment A for which there exists an assignment Sj , j < i, such that (1) A
is dominated by the items in Sj  (note that an assignment dominates itself), and (2) A can be
swapped with Si, such that the resulting bin assignments are both feasible.  If there exists such
a bin assignment A, then we could swap the items from A with the items Si in Ni, resulting in
a partial solution with the bin assignment A in bin Ni, and the same number of bins.  However,
since A is dominated by Sj ,  it means that we are searching a node that is symmetric to one
that is dominated by Sj , and therefore, it is not possible to find a solution better than the best
solution under Sj , so A can be pruned.
     We  can  also  describe  nogood  dominance  pruning  in  terms  of  a  more  general  constraint
programming formulation, where variables correspond to items and values denote the bins to
which  they  are  assigned.   Given  a  partial,  j-variable  solution  x,  nogood  dominance  pruning
tries to show, via swapping of items and dominance checks, that x is in the same equivalence
class as another partial solution x0 such that x~0i, the subset of x0 including the first i variables,
is dominated by another partial solution q.  Thus, if we have exhausted the subtree below q in
the search tree, we do not need to search the subtree below x0.
     Nogood  dominance  pruning  is  strictly  more  powerful  than  nogood  pruning.   Any  node
pruned by nogood pruning will be pruned by nogood dominance pruning, but not vice versa.
Of course, since NDP must detect dominance relationships as opposed to equivalence relation-
ships, NDP will incur more overhead per node compared to NP. Our current implementation
propagates a list of nogood sets along the tree.  While generating the undominated completions
for a given bin, we check each one to see if it is dominated by any current nogood.  If so, we
ignore that bin assignment.  Our current implementation uses a brute-force algorithm to check
for dominance between a candidate bin assignment and each nogood, which in the worst case
takes time exponential in the cardinality of the bin assignment (for each nogood).
     Since  nogood  pruning  is  much  less  expensive  than  nogood  dominance  pruning,  we  use  a
combined  pruning  strategy.  Whenever  we  apply  NDP,  we  actually  apply  both  NP  and  NDP
at  each  node.  First,  the  candidate  bin  assignment  is  checked  against  a  nogood,  and  nogood
pruning is applied.  We apply nogood dominance pruning only if the bin assignment was not
pruned by nogood pruning.  Thus, we never pay the full cost of applying NDP to nodes that can
be pruned quickly by NP. As with nogood pruning, NDP requires storing a set of nogoods, and
the number of possible nogoods at a particular search depth d in the worst case is the number
of undominated bin assignments considered at depths 1, ..., d - 1.  Note that when using NDP,
we do not apply the optimization described above in Section 3.1 for removing nogoods from the
nogood list that are passed down the tree when using nogood pruning.  The reason is that even
if a nogood has been "split" and can no longer prune a bin assignment due to nogood pruning,
that nogood may still be able to prune a bin assignment due to nogood dominance pruning.
     The  size  of  the  nogood  list  increases  with  depth,  and  we  compare  each  bin  assignment
against  each  nogood.   Therefore,  the  per-node  overhead  of  NDP  increases  with  depth.   This
means that pruning at the bottom of the tree (where pruning has the lowest utility) is more
expensive than pruning at the top of the tree (where pruning has the highest utility).  A simple
strategy which address this issue is depth-limited NDP, where NDP is applied only at nodes up
to the NDP depth limit L.  At nodes below the depth limit, only the weaker nogood pruning is


                                                                407
                                                    Fukunaga & Korf

applied.  In the experiments described in this paper, we did not use this depth-limited strategy
because NDP consistently outperformed nogood pruning without having to use depth limits.



3.3    Related Work in Constraint Programming

Nogood pruning identifies and prunes nodes by detecting whether the bin assignment for the
current  node  contains  a  nogood.  This  is  related  to  other  symmetry-breaking  techniques  pro-
posed  in  the  constraint  programming  literature.   A  symmetry  partitions  the  set  of  possible
assignments of values to variables into equivalence classes (Gent & Smith, 2000).  The goal of
symmetry breaking is to prune nodes that can be mapped to a previously explored node via
a symmetry function.  Symmetry-breaking approaches introduce constraints during the search
that prune symmetric variable assignments (e.g., Gent & Smith, 2000; Fahle, Schamberger, &
Sellmann, 2001; Focacci & Milano, 2001).  Similarly, our nogood and nogood dominance prun-
ing techniques dynamically introduce constraints that prune variable assignments that cannot
lead to a solution that is better than the best solution found so far.  Nogood dominance pruning
uses the same dynamic nogood recording mechanism as nogood pruning, but goes a step further
in detecting dominance relationships based on the nogoods.  The general notion of dominance
exploited by NDP is more powerful than symmetry, since dominance can be asymmetric, i.e.,
all symmetries are dominance relationships, but not vice versa.
     Our NDP technique is similar to the pruning technique proposed by Focacci and Shaw (2002)
for  constraint  programming,  who  applied  their  technique  to  the  symmetric  and  asymmetric
traveling salesperson problem with time windows.  Both methods attempt to prune the search
by proving that the current node at depth j, which represents a partial j-variable (container)
solution  x,  is  dominated  by  some  previously  explored  i-variable  partial  solution  (nogood),  q.
The  main  difference  between  the  two  methods  is  the  approach  used  to  test  for  dominance.
Focacci  and  Shaw's  method  extends  q  to  a  j-variable  partial  solution  q0  which  dominates  x.
They apply a local search procedure to find the extension q0.
     In contrast, our NDP method starts with a partial, j-variable solution x and tries to trans-
form it to a partial solution x0 such that x~0i, the subset of x0 including the first i variables, is
dominated by q.  We do this by swapping the values of the ith and jth variables in x to derive
x0, and testing whether x~0iis dominated by q.
     For efficiency, the current implementations of both nogood dominance pruning methods are
weak,  in the sense that if x is dominated by q,  the procedures will not necessarily detect the
dominance.  Focacci and Shaw rely on an incomplete, local search to find the extension q0.  Due
to the cost of considering the transformations, we only consider transformations involving two
variables (containers), but to fully exploit the dominance criterion, we would need to consider
transformations involving all variables i, i + 1, ..., j.



3.4     Reducing the Computation Required Per Node

An  issue  with  enumerating  all  undominated  completions  and  applying  value  ordering  is  that
computing the undominated sets is itself NP-complete.  For a multicontainer problem instance
where the items have weight wi andPaverage container capacity is c, the average number of items
that fit in a container is x =     ni=0wi=c.  The time to generate all undominated bin assignments
increases with x.  This is not an issue for bin packing, where problems with large x tend to be
easily solved using heuristics such as best-fit decreasing.  The solution found by the heuristic
often equals the lower bound.  Therefore, such instances require no search, and hence there is
                                                                408
                      Bin Completion Algorithms for Multicontainer Problems

                                                                        2

                                                                         |
                                                                         |
                                                                         |
                                                                         |
                                                     a                  b                   c
                                                                         |
                                                                        k
                                       d        e         f        g     |
                                       |                                 l
                                  h    i    j


                               Figure 3:  Hybrid Incremental Branching Strategy



no need to compute undominated bin assignments.  On the other hand, for multiple knapsack
and bin covering, we have observed experimentally that it is much less likely that heuristics will
match the optimistic bound and allow termination without search, and we have found that for
instances with high x, the algorithm would not terminate within a reasonable time limit because
it was spending an inordinate amount of time computing the set of undominated completions
at  each  node.  In  addition,  generating  all  undominated  bin  assignments  may  cause  us  to  run
out of memory.
     An  alternative  approach  is  to  start  to  go  down  the  search  tree  and  explore  some  of  the
children  of  a  node  without  first  enumerating  and  sorting  all  the  children.   In  cases  where
(a)  a  good  optimistic  bound  is  available,  and  (b)  it  takes  relatively  little  search  to  find  an
optimal solution, this approach leads to dramatic speedups compared to the original scheme of
generating all undominated completions before going further down the search tree.  The price
we pay for this strategy is that we lose the benefits of ordering all the candidate bin assignments
according to the value-ordering heuristic.
     To solve this problem, we propose a hybrid incremental branching strategy that generates h
children at each node,  applies the value-ordering heuristic to these,  then recursively calls bin
completion  on  the  remaining  subproblems.  For  each  node,  we  first  generate  h  children,  and
sort them according to the value-ordering heuristic.  Then, we explore the subtrees under each
of these children.  After the subtrees under the first h children are fully explored, then the next
h children are generated and their subtrees are explored, and so on.
     For  example,  consider  the  tree  in  Figure  3,  where  the  nodes  correspond  to  undominated
bin  assignments.   Assume  that  this  is  the  complete  search  tree,  and  assume  for  simplicity
that there is no value ordering heuristic.  The standard bin completion algorithm first gener-
ates  the  children  of  the  root:  a,  b,  and  c.   Then,  bin  completion  selects  one  of  the  children
(say  a),  and  expands  a's  children  (d,e,f ,g).   It  then  generates  the  children  of  d,  and  so  on.
Thus,  the order of node generation is:  a, b, c, d, e, f, g, h, i, j, k, l.  This is a pre-order  traversal
of  the  tree.   Now  consider  hybrid  incremental  branching  with  width  1.   This  corresponds  to
a  standard  postorder  traversal  of  the  tree,  where  the  order  in  which  nodes  are  generated  is
a, d, h, i, j, e, f, g, b, k, l, c.  Hybrid  incremental  branching  with  width  2  generates  the  nodes  in
the order a, b, d, e, h, i, j, f, g, k, l, c.



4.   The  Multiple  Knapsack  Problem  (MKP)


Given a set of containers and a set of items (characterized by a weight and profit), the objec-
tive of the multiple knapsack problem (defined formally in section 1.1.2) is to assign items to
                                                                409
                                                    Fukunaga & Korf

containers  such  that  the  container  capacities  are  not  exceeded,  and  the  sum  of  the  profits  of
the items assigned to the containers is maximized.
     We  compared  bin  completion  to  two  standard  algorithms:  the  state-of-the-art  Mulknap
algorithm (Pisinger, 1999), as well as the MTM algorithm (Martello & Toth, 1981).



4.1    The MTM Algorithm

The MTM algorithm of Martello and Toth (1981) is an item-oriented branch-and-bound algo-
rithm.  The items are ordered according to non-increasing efficiency (ratio of profit to weight),
so that the next item selected by the variable-ordering heuristic for the item-oriented branch-
and-bound is the item with highest efficiency that was assigned to at least one container by a
greedy bound-and-bound procedure (see below).  The branches assign the selected item to each
of the containers, in order of non-decreasing remaining capacity.
     At  each  node,  an  upper  bound  is  computed  using  a  relaxation  of  the  MKP,  which  is  ob-
tained by combining allPof the remaining m containers in the MKP into a single container with
aggregate capacity C =     mi=1ci, resulting in the single-container, 0-1 knapsack problem:



                                                          Xn
                                            maximize           pj x0j                                                          (19)
                                                          j=1
                                                          Xn
                                           subject to          wj x0j  C,                                                      (20)
                                                          j=1

                                                         x0j2 {0, 1}, j = 1, ..., n.                                           (21)


where the variable x0j represents whether item j has been assigned to the aggregated bin.  This
surrogate relaxed MKP (SMKP) can be solved by applying any algorithm for optimally solving
the  0-1  Knapsack  problem,  and  the  optimal  value  of  the  SMKP  is  an  upper  bound  for  the
original MKP. Thus, this upper bound computation is itself solving an embedded, weakly NP-
complete  (single-container)  0-1  Knapsack  problem  instance  as  a  subproblem.   The  SMKP  is
currently the most effective upper bound for the MKP (details on how the formulation above is
derived from an initial surrogate relaxation are in Martello & Toth, 1981; Kellerer et al., 2004).
     At each node, the MTM algorithm applies an extension to branch-and-bound called bound-
and-bound.  Consider a branch-and-bound procedure for a maximization problem.  If the upper
(optimistic) bound computed at a node is less than or equal to the best known lower bound for
the problem, then the node can be pruned.  In the standard branch-and-bound approach, the
lower bound is simply the objective function value of the best solution found so far.
     In bound-and-bound, we attempt to validate the upper bound by applying a fast, heuristic
algorithm in order to find a solution whose score equals the upper bound.  If such a solution
can be found, then it means that we have found the optimal solution under the current node
(i.e.,  the  upper  bound  has  been  validated),  and  we  can  backtrack.  On  the  other  hand,  if  no
such solution is found, then we must continue to search under the node.  The MTM algorithm
applies  a  greedy  heuristic  algorithm  for  the  MKP,  which  involves  solving  a  series  of  m  0-1
Knapsack problems.  First, container i = 1 is filled optimally using any of the remaining items,
and the items used to fill container i = 1 are removed.  Then, container i = 2 is filled using the
remaining items.  This process is iterated m times, at which point all containers are filled.

                                                                410
                      Bin Completion Algorithms for Multicontainer Problems

4.2    The Mulknap Algorithm

The previous state-of-the-art algorithm for the MKP is Mulknap (Pisinger, 1999).  Like MTM,
Mulknap is an item-oriented branch-and-bound algorithm using the SMKP upper bound and
bound-and-bound.  Mulknap differs from MTM in that it (1) uses a different validation strategy
for the bound-and-bound based on splitting the SMKP solution, (2) applies item reduction at
each node, and (3) applies capacity tightening at each node.
     Like MTM, Mulknap uses a bound-and-bound strategy, but it uses a different approach to
validating the upper bound:  As described above, the upper bound for a MKP instance can be
computed by solving the surrogate relaxation of the MKP, or SMKP, which is a 0-1 Knapsack
instance.  Suppose we have just computed the optimal solution to the SMKP. Now, suppose we
are able to partition the items used in the SMKP into the m containers in the original MKP,
such that each item used in the SMKP solution is assigned to some container, and the capacity
constraints are not violated.  In this case, we have a solution to the original MKP that achieves
the  upper  bound.  Details  on  the  capacity  tightening  and  reduction  procedures  are  given  by
Pisinger (1999).



4.3    Bin Completion Algorithm for the MKP

We  now  describe  our  bin  completion  algorithm  for  the  MKP.  We  apply  a  depth-first,  bin
completion branch-and-bound algorithm.  Each node in the search tree represents a maximal,
feasible bin assignment for a particular bin.  Note that in the MKP, bin capacities can vary, so
at each node, we consider all undominated bin assignments for the bin.  This is in contrast to
bin packing 2.2, where (assuming all bins have identical capacity), we can restrict all nodes at
the same level to have the same (largest) item.
     At  each  node,  an  upper  bound  for  the  remaining  subproblem  is  computed  using  the  sur-
rogate relaxed MKP (SMKP) bound.  The SMKP bound is computed using a straightforward
branch-and-bound algorithm with the Martello-Toth U2 upper bound (Martello & Toth, 1977).
Pisinger's  R2  reduction  procedure  (Pisinger,  1999)  is  applied  at  each  node  in  order  to  possi-
bly reduce the remaining problem.  Then,  we select the bin with smallest remaining capacity
(i.e.,  we  use  a  smallest-bin-first  variable  ordering  heuristic,  with  ties  broken  randomly),  and
its  undominated  bin  assignments  are  computed  and  explored  using  our  dominance  criterion
(Proposition 4).  Nogood pruning and nogood dominance pruning are applied as described in
Sections 3.1 and 3.2.
     The  order  in  which  we  branch  on  the  undominated  children  of  the  current  node  has  a
significant  impact  on  the  algorithm's  performance.   At  each  node,  all  of  the  undominated
children of the node are generated and ordered using a value ordering heuristic.  We evaluated
11 different value ordering heuristics and found that the best performing heuristic overall was
the  min-cardinality-max-profit  ordering,  where  candidate  bin  assignments  are  sorted  in  order
of  non-decreasing  cardinality  and  ties  are  broken  according  to  non-increasing  order  of  profit.
Fukunaga (2005) provides further details on experiments evaluating various value and variable
ordering strategies.  Figure 4 shows an outline of our bin completion algorithm for the MKP.



4.4    Experimental Results

We  evaluated  our  MKP  algorithm  using  the  same  four  classes  of  instances  used  by  Pisinger
(1999).  We considered:

                                                                411
                                                    Fukunaga & Korf
         |                                                                                                                   |
         |                                                                                                                   |
         |                                                                                                                   |
         |                                                                                                                   |
         ____________________________________________________________________________________________________________________||
         | MKP__bin__completion(bins,items)                                                                                  |
         |                                                                                                                   |
         |   bestProfit  =  -1                                                                                               |
         |                                                                                                                   |
         |   search__MKP(bins,items,0)                                                                                       |
         |                                                                                                                   |
         |                                                                                                                   |
         | search__MKP(bins,  items,sumProfit)                                                                               |
         |   if  bins==;  or  items  ==  ;                                                                                   |
         |                                                                                                                   |
         |    /*we  have  a  candidate  solution*/                                                                           |
         |                                                                                                                   |
         |    if  sumProfit  >  bestProfit                                                                                   |
         |      bestProfit  =  sumProfit                                                                                     |
         |                                                                                                                   |
         |    return                                                                                                         |
         |                                                                                                                   |
         |                                                                                                                   |
         |   /*  Attempt  to  reduce  problem.   reducedBinAssignments  are                                                  |
         |                                                                                                                   |
         |      maximal,  feasible  assignments  of  items  to  bins  */                                                     |
         |   reducedBinAssignments  =  reduce(bins,items)                                                                    |
         |                                                                                                                   |
         |   ri  =  get__items(reducedBinAssignments)  /*  items  eliminated  by  reduction  */                              |
         |   rb  =  get__bins(reducedBinAssignments)  /*  bins  eliminated  by  reduction  */                                |
         |                                                                                                                   |
         |   if  reducedItems  6=  ;                             P                                                           |
         |    search__MKP(bins  \  rb,  items  \  ri,  sumProfit+         profit(i))                                         |
         |                                                          i2ri                                                     |
         |    return                                                                                                         |
         |                                                                                                                   |
         |                                                                                                                   |
         |   /*  Attempt  to  prune  based  on  upper  bound  */                                                             |
         |                                                                                                                   |
         |   if  (sumProfit  +  compute__upper__bound(items,bins))  <  bestProfit                                            |
         |    return                                                                                                         |
         |                                                                                                                   |
         |                                                                                                                   |
         |                                                                                                                   |
         |   bin  =  choose__bin(bins)                                                                                       |
         |   undominatedBinAssignments  =  generate__undominated(items,capacity(bin))                                        |
         |                                                                                                                   |
         |   foreach  A  2  sort__assignments(undominatedBinAssignments)                                                     |
         |    if  not(nogood(A))  and  not(nogood__dominated(A))                                                             |
         |                                                                                                                   |
         |      assign  undominated_bin_assignment  to  bin                                                                  |
         |                                                                 P                                                 |
         |      search__MKP(bins  \  bin,  items  \  items_in(A),sumProfit+   i2A  profit(i))                                |
         |                                                                                                                   |
         |___________________________________________________________________________________________________________________|



Figure 4:     Outline of bin completion for the multiple knapsack problem.  compute__lower__bound
              returns the SMKP upper bound on profit for the remaining subproblem, and reduce
              applies Pisinger's R2 reduction to eliminate items and bins if possible.  choose__bin
              selects the bin with least remaining capacity,  and and sort__assignments sorts the
              undominated bin assignments in order of non-decreasing cardinality, and ties are bro-
              ken in order of non-increasing profit.  generate__undominated generates undominated
              bin assignments using the algorithm in (Section 2.4).  nogood and nogood__dominated
              apply nogood pruning (Section 3.1) and nogood dominance pruning (Section 3.2).

                                                                412
                      Bin Completion Algorithms for Multicontainer Problems

     o  uncorrelated instances, where the profits pj  and weights wj  are uniformly distributed in
        [min, max].


     o  weakly correlated instances, where the wj  are uniformly distributed in [min,max] and the
        pj  are randomly distributed in [wj - (max - min)=10, wj + (max - min)=10] such that
        pj   1,


     o  strongly  correlated  instances,  where  the  wj  are  uniformly  distributed  in  [min,max]  and
        pj = wj + (max - min)=10, and


     o  multiple subset-sum instances, where the wj  are uniformly distributed in [min, max] and
        pj = wj .


     The binPcapacities werePset as follows:  The first m-1 capacities ci were uniformly distributed
in  [0.4    nj=1 wj =m, 0.6    nj=1 wj =m]  for  i  =  1, ..., m - 1.   The  last  capacity  cm   is  chosen  as
          P  n         P  m-1
cm  = 0.5    j=1  wj -    i=1   ci to ensure that the sum of the capacities is half of the total weight
sum.   Degenerate  instances  were  discarded  as  in  Pisinger's  experiments  (1999).   That  is,  we
only used instances where:  (a) each of the items fits into at least one of the containers, (b) the
smallest  container  is  large  enough  to  hold  at  least  the  smallest  item,  and  (c)  the  sum  of  the
item  weights  is  at  least  as  great  as  the  size  of  the  largest  container.  In  our  experiments,  we
used items with weights in the range [10,1000].


4.4.1    Comparison of Bin Completion With Previous Algorithms

We now compare bin completion (BC) with Mulknap and MTM. In all experiments described
below involving Mulknap, we used Pisinger's Mulknap code, available at his web site4 , compiled
using the gcc compiler with the -O3 optimization setting.  Likewise, in all experiments described
below  involving  MTM,  we  used  Martello  and  Toth's  Fortran  implementation  of  MTM  from
(Martello  &  Toth,  1990),  which  was  converted  to  C  using  f2c  so  that  we  could  add  some
instrumentation.  Our bin completion code was implemented in Common Lisp.5  We have shown
experimentally that the choice of programming language added an overhead of approximately
a factor of two to our runtimes (see Fukunaga, 2005, Appendix A) compared to GNU C 2.95
with -O3 optimization.
     For  each  of  the  four  problem  classes,  we  generated  test  sets  of  30  instances  each,  where
n = 20, and m was varied between 2 and 10.  On each instance, we ran Mulknap, bin completion,
and bin completion with nogood dominance pruning.  The purpose of this experiment was to
observe the behavior of the algorithms as the ratio n=m was varied.  The results are shown in
Table  2.  Each  algorithm  was  given  a  time  limit  of  300  seconds  to  solve  each  instance.  The
fail  column  indicates  the  number  of  instances  (out  of  30)  which  could  not  be  solved  by  the
algorithm within the time limit.  The time and nodes column show the average time spent and
nodes generated on the successful runs, excluding the failed runs.  All experiments described in
this section were run on a 2.7GHz Pentium 4.
     Our data confirms the observations of Pisinger (1999) and Martello and Toth (1981) that the
class of uniform, random instances that require the most search for previous branch-and-bound
solvers appear to be generated when n=m is relatively low.  In other words, the n=m ratio for
_____________________________________________________
 4.  http://www.diku.dk/~pisinger/
 5.  All of the bin completion solvers described in this paper for the MKP, MCCP, bin covering, and bin packing
     problems are implemented in Common Lisp.
                                                                413
                                                    Fukunaga & Korf
       ______________________________________________________________________________________________________________________
       |____________________||_____________MTM______________|____________Mulknap___________|____Bin_Completion+NDP__|________
       |      m  |       n  | fail  |    time  |      nodes  |  fail  |    time  |    nodes  |  fail  |   time  |   nodes  |
       |__#_bins__|#_items__|______|____________|_____________|______|___________|____________|_______|__________|___________|
       |___________________________________________Uncorrelated_Instances___________________________________________|________
       |       2  |     20  |   0  |  0.0003  |         201  |    0  |  0.0000  |          1  |    0  |0.0050  |        55  |
       |       3  |     20  |   0  |  0.0017  |         697  |    0  |  0.0000  |         23  |    0  |0.0063  |       123  |
       |       4  |     20  |   0  |  0.0063  |        1530  |    0  |  0.0030  |        306  |    0  |0.0023  |       112  |
       |       5  |     20  |   0  |  0.0767  |      34800  |     0  |  0.0387  |      2977  |     0  |0.0033  |       212  |
       |       6  |     20  |   0  |  0.2343  |     100387  |     0  |  0.4063  |     36057  |     0  |0.0050  |       403  |
       |       7  |     20  |   1  |  1.5721  |     851591  |     1  |  3.8207  |    369846  |     0  |0.0043  |       399  |
       |       8  |     20  |   1  |  6.3352  |    3539729  |     1  | 23.7996  |  2493203  |      0  |0.0023  |       207  |
       |       9  |     20  |   1  | 18.3314  |  11294580  |      4  | 33.2138  |  2868979  |      0  |0.0017  |       136  |
       |______10__|_____20__|___3__|_22.5185__|__13536735__|______5__|_52.0812__|__4848676__|______0__|0.0010__|________84__|_
       |_______________________________________Weakly_Correlated_Instances_______________________________________|___________
       |       2  |     20  |   0  |  0.0040  |         781  |    0  |  0.0000  |         26  |    0  |0.0340  |        87  |
       |       3  |     20  |   0  |  0.0127  |        2693  |    0  |  0.0167  |        638  |    0  |0.0117  |       240  |
       |       4  |     20  |   0  |  0.0327  |        6626  |    0  |  0.0390  |      1708  |     0  |0.0133  |       379  |
       |       5  |     20  |   0  |  0.2363  |      53324  |     0  |  0.2917  |     12701  |     0  |0.0107  |       521  |
       |       6  |     20  |   0  |  0.2763  |      65216  |     0  |  0.4220  |     20165  |     0  |0.0080  |       405  |
       |       7  |     20  |   0  |  0.6237  |     168974  |     0  |  1.3180  |     60890  |     0  |0.0050  |       245  |
       |       8  |     20  |   0  | 11.0927  |    2922499  |     2  |  6.5793  |     40339  |     0  |0.0027  |       144  |
       |       9  |     20  |   0  | 27.5807  |  11263928  |      3  | 22.5878  |  1274756  |      0  |0.0013  |        66  |
       |______10__|_____20__|___2__|_25.1029__|__10697165__|______5__|_72.3472__|__4478185__|______0__|0.0013__|________43__|_
       |_______________________________________Strongly_Correlated_Instances_______________________________________|_________
       |       2  |     20  |   0  |  0.0723  |        5747  |    0  |  0.0037  |         32  |    0  |0.0743  |       118  |
       |       3  |     20  |   0  |  0.1243  |        6748  |    0  |  0.0053  |         65  |    0  |0.0417  |       278  |
       |       4  |     20  |   0  |  0.1237  |        8125  |    0  |  0.0120  |        156  |    0  |0.0353  |       331  |
       |       5  |     20  |   0  |  0.1777  |      14823  |     0  |  0.0360  |        563  |    0  |0.0350  |       359  |
       |       6  |     20  |   0  |  0.1807  |      18012  |     0  |  0.0550  |        734  |    0  |0.0217  |       194  |
       |       7  |     20  |   0  |  5.1393  |     882080  |     1  |  0.0928  |      1339  |     0  |0.0137  |       109  |
       |       8  |     20  |   2  | 11.2361  |    2616615  |     3  | 12.2581  |    225236  |     0  |0.0073  |        42  |
       |       9  |     20  |   2  | 20.0136  |    3150848  |     4  | 33.5415  |    693398  |     0  |0.0060  |        25  |
       |______10__|_____20__|___4__|_38.8554__|____8141902__|_____9__|_34.3291__|____634358__|_____0__|0.0057__|________21__|_
       |____________________________________________Subset-Sum_Instances____________________________________________|________
       |       2  |     20  |   0  |  0.0820  |        2061  |    0  |  0.0033  |          9  |    0  |0.0447  |        64  |
       |       3  |     20  |   0  |  0.2057  |        7033  |    0  |  0.0337  |         77  |    0  |0.0310  |       248  |
       |       4  |     20  |   0  |  0.1760  |        8371  |    0  |  0.0503  |        137  |    0  |0.0260  |       294  |
       |       5  |     20  |   0  |  0.2507  |      17514  |     0  |  0.1780  |        830  |    0  |0.0257  |       315  |
       |       6  |     20  |   0  |  0.2393  |      17546  |     0  |  0.1953  |        738  |    0  |0.0173  |       176  |
       |       7  |     20  |   0  |  5.7657  |     852615  |     1  |  0.3221  |      1752  |     0  |0.0113  |       102  |
       |       8  |     20  |   2  | 14.9261  |    2546834  |     3  | 19.5930  |    270841  |     0  |0.0073  |        39  |
       |       9  |     20  |   2  | 25.9393  |    3124421  |     4  | 41.8962  |    677467  |     0  |0.0063  |        25  |
       |______10__|_____20__|___4__|_51.5027__|____7907407__|_____9__|_39.7500__|____627688__|_____0__|0.0057__|________20__|_



Table 2:     MTM, Mulknap, and Bin Completion with Nogood Dominance Pruning on small MKP
             instances with varying n=m ratio.The fail column indicates the number of instances
             (out  of  30)  that  were  not  solved  within  the  time  limit  (300  seconds/instance).  The
             time (seconds on 2.7GHz Pentium 4) and nodes columns show average time spent and
             nodes generated on the successful runs, excluding the failed runs.

                                                                414
                      Bin Completion Algorithms for Multicontainer Problems

the  MKP  appears  to  be  a  critical  parameter  that  determines  search  difficulty,  similar  to  the
clause-to-variable ratio for satisfiability problems (Mitchell, Selman, & Levesque, 1992).  Table
2 shows that Mulknap and MTM have great difficulty with relatively small problems with small
n=m ratios, while bin completion could solve these problems very quickly.
     Next, we investigated larger problem instances, where n=m varied between 2 and 4.  In this
experiment,  we  also  included  bin  completion  with  nogood  pruning  (BC+NP),  in  addition  to
MTM, Mulknap, and BC+NDP.
     As  shown  in  Table  3,  for  problems  where  n=m  =  2  or  3,  both  variants  of  bin  completion
(BC+NP and BC+NDP) dramatically outperformed both MTM and Mulknap,  with the dif-
ference in performance becoming more pronounced as problem size was increased.  Because the
runs were truncated at 300 seconds per instance per algorithm,  it is not possible to compare
the  full  runtimes  for  all  of  the  sets.  Note,  for  example,  that  on  subset-sum  instances  where
n = 40 and m = 20, the mean runtime for BC+NDP is 0.06 seconds, while neither MTM nor
Mulknap solved any of the instances within 300 seconds each, so they are both at  least three
orders  of  magnitude  slower  than  BC+NDP  on  these  instances.  We  tried  running  the  solvers
longer in order to get actual runtimes (as opposed to a truncated, lower bound on runtimes), but
found that even allocating an hour per problem was insufficient to allow MTM and Mulknap to
solve any of these problems.  These results suggest that bin completion is asymptotically more
efficient than MTM and Mulknap for this class of problem instances.  For the problems with
n=m  =  4,  the  results  are  similar,  with  the  notable  exception  that  for  the  strongly-correlated
instances, Mulknap outperformed bin completion when n = 40 and m = 10.
     For problems where n=m = 2 and 3, we observed that BC+NDP consistently outperforms
BC+NP by a significant margin with respect to the number of nodes searched, and significant
improvements  in  success  rate  and  execution  times  are  observed  for  the  larger  problems  sets.
However, when n=m = 4, BC+NDP still searches fewer nodes than BC+NP, but the difference
is  much  less  significant,  and  in  fact,  the  reduced  search  is  not  enough  to  offset  the  increased
overhead  per  node  for  NDP,  so  that  the  runtimes  of  BC+NP  and  BC+NDP  end  up  being
comparable (Table 3).
     We  also  ran  some  experiments  with  instances  with  larger  n=m  ratios.   When  n=m     5,
Mulknap  clearly  dominates  all  other  current  algorithms,  solving  instances  with  little  or  no
search  in  under  a  second,  as  first  demonstrated  by  Pisinger  (1999).  At  high  n=m  ratios,  the
bound-and-bound approach of Mulknap has a very high probability of finding an upper bound
that matches the lower bound at each node, essentially eliminating the need for search.  In fact,
Pisinger (1999) showed that for instances with n=m   10, there were almost no instances that
required searching more than one node.
     On the other hand, for n=m   5, bin completion tends to generate a very large (more than
10000) number of undominated bin assignments at each decision node, and runs out of memory
while allocating the set of undominated bin assignments that are the candidates to be assigned
to the current bin.  While hybrid incremental branching (Section 3.4) eliminates this problem
and allows the algorithm to run to completion, it is still not competitive with Mulknap (runs
do not complete within a 300-second time limit).


                                                                415
Fukunaga & Korf
                                                                                                     ______________________________*
 *_________________________________________________________________________________________________________________
                                                                                                     |_______________________|_____*
 *_____MTM____________|___|__________Mulknap__________||____Bin_Completion+NP____|_____Bin_Completion_+_NDP__|_____
                                                                                                     |       m  |        n  | fail *
 * |  time  |     nodes  |  fail  |  time  |    nodes  | fail  |  time  |    nodes  |  fail  |  time  |    nodes  |
                                                                                                     |__#_bins__|_#_items__|_______*
 *|__________|____________|______|_________|___________|______|__________|___________|______|_________|____________|
                                                                                                     |_____________________________*
 *____________________________Uncorrelated_Instances_________________________________________________________|_____
                                                                                                     |       15  |      30  |  30  *
 *|       -  |         -  |  30  |       -  |        -  |  0  |    0.04  |    1215  |    0  |   0.02  |      887  |
                                                                                                     |       20  |      40  |  30  *
 *|       -  |         -  |  30  |       -  |        -  |  0  |    1.48  |   66681  |    0  |   0.72  |    26459  |
                                                                                                     |       25  |      50  |  30  *
 *|       -  |         -  |  30  |       -  |        -  |  4  |  72.66  |  2767939  |    3  |  32.43  | 1060723  |
                                                                                                     |       10  |      30  |  12  *
 *|  47.77  |   9240426  |   11  |  29.96  | 1649062  |    0  |    0.71  |   48407  |    0  |   0.61  |    33141  |
                                                                                                     |       15  |      45  |  30  *
 *|       -  |         -  |  30  |       -  |        -  | 15  |  66.81  |  3369997  |   15  |  60.54  | 2516681  |
                                                                                                     |        5  |      20  |   0  *
 *|   0.08  |     32602  |    0  |   0.10  |     8487  |   0  |    0.01  |      253  |   0  |   0.01  |      237  |
                                                                                                     |_______10__|______40__|___7__*
 *|__99.13__|_15083247__|_____4__|__51.66__|_1744911__|____0__|__11.58__|___360567__|____0__|__13.47__|___297225__|_
                                                                                                     |_____________________________*
 *________________________Weakly_Correlated_Instances_____________________________________________________|________
                                                                                                     |       15  |      30  |  30  *
 *|       -  |         -  |  30  |       -  |        -  |  0  |    0.07  |    2123  |    0  |   0.05  |     1050  |
                                                                                                     |       20  |      40  |  30  *
 *|       -  |         -  |  30  |       -  |        -  |  0  |    0.79  |   22553  |    0  |   0.35  |     7473  |
                                                                                                     |       25  |      50  |  30  *
 *|       -  |         -  |  30  |       -  |        -  |  0  |  34.39  |   691645  |    0  |  15.80  |   231934  |
                                                                                                     |       10  |      30  |  16  *
 *|  68.80  |   8252155  |   15  |  69.65  | 1647576  |    0  |    0.94  |   34001  |    0  |   0.79  |    25764  |
                                                                                                     |       15  |      45  |  30  *
 *|       -  |         -  |  30  |       -  |        -  | 19  |  52.42  |  1126242  |   18  |  67.17  | 1207099  |
                                                                                                     |        5  |      20  |   0  *
 *|   0.10  |     21150  |    0  |   0.14  |     5758  |   0  |    0.01  |      407  |   0  |   0.01  |      396  |
                                                                                                     |_______10__|______40__|__29__*
 *|_205.99__|_12672965__|____27__|_131.41__|_2390152__|____0__|__21.10__|___565036__|____0__|__20.63__|___490983__|__
                                                                                                     |_____________________________*
 *________________________Strongly_Correlated_Instances_____________________________________________________|______
                                                                                                     |       15  |      30  |  30  *
 *|       -  |         -  |  30  |       -  |        -  |  0  |    0.04  |      415  |   0  |   0.03  |      194  |
                                                                                                     |       20  |      40  |  30  *
 *|       -  |         -  |  30  |       -  |        -  |  0  |    3.46  |    5407  |    0  |   2.29  |     2694  |
                                                                                                     |       25  |      50  |  30  *
 *|       -  |         -  |  30  |       -  |        -  |  9  |  52.26  |    58500  |    4  |  58.72  |    61900  |
                                                                                                     |       10  |      30  |   1  *
 *|  23.48  |   2916858  |    0  |   7.02  |    88737  |   0  |    0.53  |    5662  |    0  |   0.50  |     5381  |
                                                                                                     |       15  |      45  |  30  *
 *|       -  |         -  |  30  |       -  |        -  | 24  | 105.90  |   964566  |   23  | 118.72  | 1150024  |
                                                                                                     |        5  |      20  |   0  *
 *|   0.06  |     12490  |    0  |   0.02  |      486  |   0  |    0.01  |      264  |   0  |   0.01  |      258  |
                                                                                                     |_______10__|______40__|__13__*
 *|_115.38__|___5528847__|____0__|__44.55__|__361987__|____2__|__51.89__|___263462__|____2__|__50.51__|___254094__|_
                                                                                                     |_____________________________*
 *_____________________________Subset-Sum_Instances__________________________________________________________|_____
                                                                                                     |       15  |      30  |  30  *
 *|       -  |         -  |  30  |       -  |        -  |  0  |    0.01  |      171  |   0  |   0.01  |        95  |
                                                                                                     |       20  |      40  |  30  *
 *|       -  |         -  |  30  |       -  |        -  |  0  |    0.13  |    1664  |    0  |   0.06  |      806  |
                                                                                                     |       25  |      50  |  30  *
 *|       -  |         -  |  30  |       -  |        -  |  0  |    4.37  |   55334  |    0  |   1.59  |    19491  |
                                                                                                     |       10  |      30  |   0  *
 *|  25.58  |   1993648  |    0  |   4.74  |    43734  |   0  |    0.12  |    1816  |    0  |   0.12  |     1752  |
                                                                                                     |       15  |      45  |  18  *
 *|     0.0  |     27.58  |  23  | 100.19  |  480014  |    2  |  45.07  |   597581  |    2  |  43.44  |   562129  |
                                                                                                     |        5  |      20  |   0  *
 *|   0.05  |      5676  |    0  |   0.01  |      207  |   0  |    0.01  |      140  |   0  |   0.01  |      137  |
                                                                                                     |_______10__|______40__|___5__*
 *|__35.20__|____946934__|____0__|__10.48__|____58317__|___0__|____1.98__|___26674__|____0__|___2.00__|____26097__|_



                                                                                Table 3:     Multiple knapsack problem results:  Co*
 *mparison of MTM, Mulknap, Bin Completion with Nogood Pruning (NP), and Bin
                                                                                             Completion  with  Nogood  Dominance  P*
 *runing  (NDP)  on  hard  MKP  instances.  The  fail  column  indicates  the  number  of
                                                                                             instances  (out  of  30)  that  were  *
 *not  solved  within  the  time  limit  (300  seconds/instance).   The  time  (seconds  on  2.7GHz
                                                                                             Pentium 4) and nodes show average time*
 * spent and nodes generated on the successful runs, excluding the failed runs.



            416
                      Bin Completion Algorithms for Multicontainer Problems

     We conclude that uniform instances of the multiple knapsack problem exhibit a "bimodal"
characteristic, for which bin completion and bound-and-bound are complementary approaches.
For n=m   4, uniform MKP instances require a significant amount of search to solve, and our
bin  completion  approach  is  clearly  the  current  state  of  the  art,  as  demonstrated  by  Table  3.
On the other hand, for n=m   5, the bound-and-bound approach as exemplified by Pisinger's
Mulknap algorithm is the state of the art, and the runtimes are dominated by the computation of
a single lower bound and a single upper bound at the root node.  There is a rather sharp "phase
transition"  around  n=m  =  4  where  the  dominant  approach  changes  between  bin  completion
and bound-and-bound (see Fukunaga, 2005 for details).
     Because of the highly complementary nature of Mulknap and bin completion, the MKP is
a natural candidate for the application of an algorithm portfolio approach (Huberman, Lukose,
&  Hogg,  1997;  Gomes  &  Selman,  2001)  where  both  Mulknap  and  bin  completion  are  run  in
parallel on the same problem instance.  Even under a trivial portfolio resource allocation scheme
where both processes received equal time, the resulting total CPU usage of the portfolio on each
instance would be no worse than twice that of the faster algorithm.  Another way to combine
bin  completion  with  bound-and-bound  is  to  add  bound-and-bound  at  each  node  of  the  bin
completion search, and is an avenue for future work.



5.   Min-Cost  Covering  Problem  (MCCP)


Given a set of containers with quotas and a set of items (characterized by a weight and cost),
the objective of the MCCP is to assign items to containers such that all the container quotas
are satisfied, and the sum of the costs of the items assigned to the containers is minimized (see
1.1.4 for a formal definition).



5.1    Christofides, Mingozzi, and Toth (CMT) Algorithm

The previous state-of-the-art algorithm for the min-cost covering problem is an early version of
bin completion by Christofides, Mingozzi, and Toth (1979).  Their algorithm is a bin completion
algorithm which uses the CMT dominance criterion (see Section 2.3).
     An effective lower bound can be computed by solving m independent minimization problems
(similar to the standard 0-1 Knapsack, except that the objective is to satisfy a container's quota
while minimizing the cost of the items assigned to it), one for each of the bins, and then summing
the results.  This L2  lower bound is a relaxation of the constraint that each item can only be
used once.
     Christofides  et  al.  (1979)  proposed  several  more  complex  lower  bounds,  but  they  found
empirically  that  among  all  of  the  proposed  lower  bounds,  the  L2  bound  resulted  in  the  best
performance by far across a wide range of problem instances.



5.2    Bin Completion for the MCCP

Our new bin completion algorithm for the MCCP is similar to the Christofides et al.  algorithm.
The major difference is that we use a more powerful dominance criterion (Proposition 5).  Each
node in the depth-first, search tree represents a minimal, feasible bin assignment for a particular
bin.  Our bin completion algorithm assigns bins in order of non-decreasing size, i.e., a smallest-
bin-first  variable  ordering  heuristic.   We  evaluated  eight  different  strategies  for  ordering  the
candidate  undominated  bin  assignments,  and  found  that  a  min-weight  strategy  which  sorts

                                                                417
                                                    Fukunaga & Korf

assignments  in  non-decreasing  order  of  weight  performed  best.   Fukunaga  (2005)  provides  a
detailed comparison of variable and value orderings for the MCCP. We use the same L2  bound
as the CMT algorithm.



5.3    Experimental Results

We compared the performance of bin completion variants and previous algorithms.  We imple-
mented the following algorithms.


     o  CMT - The Christofides, Mingozzi and Toth algorithm described above.  Our implementa-
        tion used smallest-bin-first variable ordering, min-weight value ordering, and the L2  lower
        bound.


     o  CMT+NP - The CMT algorithm extended with nogood pruning.


     o  BC - Bin completion using min-weight value ordering and smallest-bin-first variable order-
        ing.


     o  BC+NP - Bin completion with nogood pruning


     o  BC+NDP - Bin completion with nogood dominance pruning,


     We used smallest-bin-first variable ordering for the CMT and BC variants after observing
that this led to good performance compared with random or largest-bin-first variable orderings.
     In  the  experiment  shown  in  Table  4,  we  compared  CMT,  CMT+NP,  BC,  BC+NP,  and
BC+NDP.  The  purpose  of  this  experiment  was  to  evaluate  the  relative  impact  of  each  com-
ponent  of  bin  completion,  by  comparing  various  combinations  of:  (1)  the  type  of  dominance
criterion used, (2) whether nogood pruning was used, and (3) whether nogood dominance prun-
ing was used.
     We used the same four classes of test problems (uncorrelated,  weakly correlated,  strongly
correlated,  and  subset-sum)  as  for  the  multiple  knapsack  problem  experiments  (Section  4.4),
with  item  weights  and  costs  in  the  range  [10,1000].  For  each  of  the  four  problem  classes,  30
instances were generated for various values of m and n.  We ran each algorithm on each instance.
All experiments were run on a 2.7GHz Pentium 4.  Each algorithm was given a time limit of 300
seconds to solve each instance.  The fail column indicates the number of instances (out of 30)
which could not be solved by the algorithm within the time limit.  The time and nodes column
show the total time spent and nodes generated, excluding the failed runs.
     As shown in Table 4, each component of bin completion has a significant impact.  Although
our  dominance  criterion  requires  much  more  computation  per  node  than  the  simpler  CMT
criterion,  the  search  efficiency  is  dramatically  improved.   Thus,  BC  performed  much  better
than CMT, and BC+NP performed much better than CMT+NP.
     Furthermore, the nogood pruning (NP) strategy significantly improves performance for both
the algorithm based on the CMT dominance criterion, as well as our dominance criterion, as
evidenced by the improvement of CMT+NP over CMT and the improvement of BC+NP over
BC.  In  fact,  nogood  pruning  is  sufficiently  powerful  that  it  allows  CMT+NP  to  sometimes
outperform pure BC (without nogood pruning).  Thus, this data illustrates the power of nogood
pruning, confirming similar results for bin packing reported in (Korf, 2003), as well as in some
preliminary experiments for the MKP and MCCP.
                                                                418
Bin Completion Algorithms for Multicontainer Problems
                                                                                                                    _______________*
 *_________________________________________________________________________________________________________________________________*
 *_____________________________
                                                                                                                    |______________*
 *_________|___________CMT_____________|__________CMT+NP_________|__________________BC______________|___________BC+NP___________|__*
 *_________BC+NDP_________|____
                                                                                                                    |       m  |   *
 *     n  | fail  |  time  |      nodes  | fail  | time  |    nodes  |  fail  |  time  |      nodes  | fail  |   time  |    nodes  *
 *| fail  | time  |    nodes  |
                                                                                                                    |__#_bins__|_#_*
 *items__|________|_________|____________|_______|________|___________|_______|_________|____________|_______|_________|___________*
 *|_______|________|___________|
                                                                                                                    |______________*
 *__________________________________________________________Uncorrelated_Instances_________________________________________________*
 *_______________________|_____
                                                                                                                    |        5  |  *
 *    15  |    0  |   0.30  |     34094  |    0  |  0.21  |   12641  |     0  |   0.02  |       678  |    0  |   0.01  |      385  *
 *|    0  |  0.01  |      238  |
                                                                                                                    |       10  |  *
 *    30  |  30  |       -  |          -  |  30  |     -  |         -  | 20  | 184.79  |  12816074  |     2  |  49.66  | 1952236  |*
 *     0  | 23.82  |  635035  |
                                                                                                                    |        5  |  *
 *    10  |    0  |   0.01  |       256  |    0  |  0.01  |       48  |    0  |   0.01  |       127  |    0  |   0.01  |       31  *
 *|    0  |  0.01  |       28  |
                                                                                                                    |       10  |  *
 *    20  |    1  |  47.43  |  5136873  |     0  |  0.17  |   10645  |     0  |   7.24  |   801863  |     0  |   0.02  |     2149  *
 *|    0  |  0.01  |    1149  |
                                                                                                                    |       15  |  *
 *    30  |  30  |       -  |          -  |  11  | 80.04  | 3121178  |   30  |       -  |          -  |   0  |  11.58  |  705748  |*
 *     0  |  2.81  |  136000  |
                                                                                                                    |       20  |  *
 *    40  |  30  |       -  |          -  |  30  |     -  |         -  | 30  |       -  |          -  |  26  | 184.59  | 8356961  |*
 *    10  | 97.67  | 3145263  |
                                                                                                                    |________5__|__*
 *____20__|____0__|__13.66__|__1041966__|_____0__|__0.10__|_____4665__|____0__|___0.29__|____15979__|_____0__|___0.25__|_____9339__*
 *|____0__|__0.15__|____5193__|_
                                                                                                                    |______________*
 *_______________________________________________________Weakly_Correlated_Instances_______________________________________________*
 *______________________|______
                                                                                                                    |        5  |  *
 *    15  |    0  |   0.21  |     10239  |    0  |  0.13  |     4665  |    0  |   0.01  |       347  |    0  |   0.01  |      197  *
 *|    0  |  0.01  |      150  |
                                                                                                                    |       10  |  *
 *    30  |  30  |       -  |          -  |  30  |     -  |         -  | 26  |     208  |  4242634  |    16  | 168.21  | 2843080  |*
 *     5  | 97.16  | 1436142  |
                                                                                                                    |        5  |  *
 *    10  |    0  |   0.01  |        46  |    0  |  0.01  |       21  |    0  |   0.01  |        25  |    0  |   0.01  |       12  *
 *|    0  |  0.01  |       12  |
                                                                                                                    |       10  |  *
 *    20  |    0  |   3.22  |   189874  |     0  |  0.07  |     3979  |    0  |   0.13  |    11216  |     0  |   0.01  |      428  *
 *|    0  |  0.01  |      236  |
                                                                                                                    |       15  |  *
 *    30  |  28  | 227.63  |  16471570  |     2  | 46.49  | 1803180  |   20  | 106.70  |   5367215  |     0  |   3.19  |  182830  |*
 *     0  |  0.56  |   30669  |
                                                                                                                    |       20  |  *
 *    40  |  30  |       -  |          -  |  18  | 97.58  | 2874351  |   30  |       -  |          -  |  12  | 112.08  | 3871911  |*
 *     2  | 44.84  | 1704351  |
                                                                                                                    |________5__|__*
 *____20__|____1__|__54.11__|___975879__|_____0__|_17.64__|__203251__|_____0__|___0.65__|____15566__|_____0__|___0.54__|___10032__|*
 *_____0__|__0.45__|____7698__|_
                                                                                                                    |______________*
 *______________________________________________________Strongly_Correlated_Instances______________________________________________*
 *______________________|______
                                                                                                                    |        5  |  *
 *    15  |    0  |   0.08  |      4226  |    0  |  0.05  |     2518  |    0  |   0.01  |        68  |    0  |   0.01  |       53  *
 *|    0  |  0.01  |       40  |
                                                                                                                    |       10  |  *
 *    30  |  30  |       -  |          -  |  30  |     -  |         -  |   0  |  54.65  |  1340276  |     0  |  17.60  |  333450  |*
 *     0  |  6.20  |  114786  |
                                                                                                                    |        5  |  *
 *    10  |    0  |   0.01  |        30  |    0  |  0.01  |       16  |    0  |   0.01  |        10  |    0  |   0.01  |        7  *
 *|    0  |  0.01  |        7  |
                                                                                                                    |       10  |  *
 *    20  |    0  |   0.24  |     19496  |    0  |  0.02  |     1064  |    0  |   0.01  |      1064  |    0  |   0.01  |      139  *
 *|    0  |  0.01  |       79  |
                                                                                                                    |       15  |  *
 *    30  |    6  |  93.33  |  5178573  |     0  |  5.18  |  241654  |     0  |   2.45  | 204069 0  |     0  |   0.12  |     7532  *
 *|    0  |  0.02  |    1354  |
                                                                                                                    |       20  |  *
 *    40  |  30  |       -  |          -  |  18  | 97.19  | 2844301  |   17  |   52.50  |  2933474  |     1  |  27.17  | 1039810  |*
 *     0  |  2.13  |   86685  |
                                                                                                                    |________5__|__*
 *____20__|____0__|__18.91__|___446419__|_____0__|_20.78__|__253291__|_____0__|___0.09__|______2474__|____0__|___0.07__|_____1893__*
 *|____0__|__0.06__|____1546__|_
                                                                                                                    |______________*
 *___________________________________________________________Subset-Sum_Instances__________________________________________________*
 *_______________________|_____
                                                                                                                    |        5  |  *
 *    15  |    0  |   0.08  |      4606  |    0  |  0.07  |     2899  |    0  |   0.01  |        65  |    0  |   0.01  |       49  *
 *|    0  |  0.01  |       42  |
                                                                                                                    |       10  |  *
 *    30  |  30  |       -  |          -  |  30  |     -  |         -  |   0  |  32.71  |   810471  |     0  |  11.32  |  213975  |*
 *     0  |  3.97  |   70774  |
                                                                                                                    |        5  |  *
 *    10  |    0  |   0.01  |        31  |    0  |  0.01  |       17  |    0  |   0.01  |        10  |    0  |   0.01  |        8  *
 *|    0  |  0.01  |        8  |
                                                                                                                    |       10  |  *
 *    20  |    0  |   0.17  |     13286  |    0  |  0.03  |     1573  |    0  |   0.01  |       986  |    0  |   0.01  |      146  *
 *|    0  |  0.01  |       73  |
                                                                                                                    |       15  |  *
 *    30  |  10  |   74.57  |  3812510  |     0  | 17.48  |  789928  |     0  |   2.34  |   177683  |     0  |   0.10  |     6168  *
 *|    0  |  0.02  |    1272  |
                                                                                                                    |       20  |  *
 *    40  |  30  |       -  |          -  |  18  | 97.90  | 2874340  |   17  |   55.18  |  2933474  |     2  |  26.37  | 1160452  |*
 *     0  |  2.47  |  125697  |
                                                                                                                    |________5__|__*
 *____20__|____0__|__18.11__|___384584__|_____0__|_17.66__|__203251__|_____0__|___0.08__|______2270__|____0__|___0.07__|_____1605__*
 *|____0__|__0.06__|____1242__|_



                                                                                                              Table 4:     Min-cost*
 * covering problem results:  Comparison of (a) Christofides, Mingozzi, and Toth (CMT) algorithm, (b) CMT algorihm with our Nogood
                                                                                                                           Pruning *
 *(NP), (c) Bin Completion, (d) Bin Completion with Nogood Pruning (NP), and (e) Bin Completion with Nogood Dominance Pruning
                                                                                                                           (NDP). T*
 *he fail column indicates the number of instances (out of 30) that were not solved within the time limit.  The time (seconds on 2.*
 *7GHz
                                                                                                                           Pentium *
 *4) and nodes columns show average time spent and nodes generated on the successful runs, excluding the failed runs.



                                          419
                                                    Fukunaga & Korf

     Finally, BC+NDP results in the best performance, significantly outperforming BC+NP for
the  larger  instances  with  respect  to  the  number  of  problems  solved  within  the  time  limit,  as
well as the runtimes and nodes on the problems that were solved.
     We also implemented two baseline algorithms:  a straightforward integer programming model
using the freely available GNU glpk integer programming solver,  as well as an item-oriented
branch-and-bound  algorithm  which  uses  the  L2  lower  bound,  but  these  baselines  performed
very poorly compared to the CMT and bin completion algorithms (Fukunaga, 2005).



6.   The  Bin  Covering  Problem


Given a set of identical containers with quota q and a set of n items, each with weight wi, the
bin covering problem, sometimes called dual bin packing, is to assign all items to containers such
that the number of containers whose quotas are satisfied (i.e., the sum of item weights assigned
to  the  container  equal  or  exceed  the  quota)  is  maximized  (see  1.1.3  for  formal  definition).
Although  there  has  been  considerable  interest  in  the  bin  covering  problem  in  the  algorithm
and  operations  research  communities,  most  of  the  previous  work  on  bin  covering  has  been
theoretical, focusing on approximation algorithms or heuristic algorithms (e.g., Assmann et al.,
1984; Foster & Vohra, 1989; Csirik, Frenk, Galambos, & Kan, 1991; Csirik, Johnson, & Kenyon,
2001), and analysis of the properties of some classes of instances (e.g., Rhee & Talagrand, 1989).



6.1    The Labb'e, Laporte, Martello Algorithm

The  state-of-the-art  algorithm  for  opimally  solving  bin  covering  is  an  item-oriented  branch-
and-bound  algorithm  by  Labb'e,  Laporte,  and  Martello  (1995).  We  refer  to  this  as  the  LLM
algorithm.  The items are sorted in non-increasing order of size.  Each node represents a decision
as  to  which  bin  to  put  an  item  into.   At  each  node,  upper  bounds  based  on  combinatorial
arguments are computed, and the remaining subproblem is reduced using two reduction criteria.
At the root node, a set of heuristics is applied in order to compute an initial solution and lower
bound.  The LLM upper and lower bounds are described in (Labb'e et al., 1995).



6.2    Bin Completion for Bin Covering

Our bin completion algorithm for bin covering works as follows.  First, we use the LLM upper
bounding heuristics at the root node to find an initial solution and lower bound.  Then, we apply
a bin completion branch-and-bound algorithm, using our new dominance criterion (Proposition
3).  Each node in the depth-first, search tree represents a minimal, feasible bin assignment for
a  particular  bin  that  include  the  largest  remaining  item.   At  each  node,  we  apply  the  same
upper bounding procedures as the LLM algorithm to compute an upper bound.  In addition,
we apply the LLM reduction criteria at each node.  We evaluated eight different strategies for
ordering undominated bin assignments, and found that the min-cardinality-min-sum strategy
(sort  bin  assignments  in  order  of  non-decreasing  cardinality,  breaking  ties  by  non-decreasing
sum) performed best overall (Fukunaga, 2005).



6.3    Empirical Results

In  order  to  evaluate  our  bin  covering  algorithm,  we  considered  the  class  of  uniform,  random
problem instances previously studied by Labb'e, Laporte, and Martello.  This is a simple model
in  which  n  items  are  chosen  uniformly  in  the  range  [min, max],  where  max  is  less  than  the
                                                                420
                      Bin Completion Algorithms for Multicontainer Problems

bin quota q.  In their experimental evaluations, Labb'e, Laporte, and Martello used items with
weights in the range 1 and 100, and bin quotas ranging between 100 and 500.
     However, many instances in this class can be solved without any search.  If the LLM lower
bound heuristics find a solution with the same number of bins as the LLM upper bound, then
we  have  found  the  optimal  solution  and  can  terminate  without  any  search.  We  say  that  an
instance is trivial if it is solved without any search, and nontrivial otherwise.
     To  illustrate  the  prepondrance  of  trivial  instances,  we  generated  10000  uniform,  random
instances with bin quota 100000 and 120 items with weights in the range [1, 99999].  Of these,
9084 were solved at the root node.  This shows that most uniform random bin covering instances
are,  in  fact,  trivial  given  powerful  upper  and  lower  bounds.   We  have  previously  observed  a
similar phenomenon for bin packing - most uniform, random bin packing instances are solved
at the root node by the combination of the best-first-decreasing heuristic and the Martello-Toth
L2 lower bound (Korf, 2002).
     It is well-known that the number of significant digits of precision in the weights of the items
significantly affects the difficulty of one-dimensional packing problems such as the 0-1 Knapsack
problem  (Kellerer  et  al.,  2004).  In  general,  problem  difficulty  increases  with  precision.  This
property extends to multicontainer,  one-dimensional packing problems as well (e.g., Pisinger,
1999).  We confirmed that problem difficulty was highly correlated with the number of significant
digits of item weights (Fukunaga, 2005).
     Therefore, in the experiments described below, we only used nontrivial instances, in order to
highlight the impact of differences in search strategy.  That is, when generating test instances,
we filtered out all trivial instances by testing whether the LLM upper bound is matched by its
lower bound heuristics.  Furthermore, we use high precision problems (quotas of 10000 or more)
in order to focus on the most difficult instances.


6.3.1    Hybrid Incremental Branching

In Section 3.4, we proposed hybrid incremental branching, a strategy for avoiding the runtime
and memory overheads imposed by completely enumerating all undominated children of a node.
In our earlier experiments with the multiple knapsack and min-cost covering problems, (Sections
4-5), the problem instances used in our experiments had fewer than 50 items, and we have not
observed more than a few hundred assignments generated at each node in our MKP and MCCP
experiments.  Thus, the number of candidate undominated bin assignments generated per node
did  not  become  a  bottleneck,  and  hybrid  incremental  branching  was  unnecessary.   However,
as  (1)  the  average  number  of  items  that  fit  in  a  container  increases,  and  (2)  the  number  of
items  increases,  the  number  of  candidate  undominated  bin  assignments  per  node  increases.
Therefore,  the  benchmark  comparisons  below  for  bin  covering,  hybrid  incremental  branching
becomes much more relevant.
     To illustrate this, we performed the following experiment.  We generated 20 nontrivial in-
stances with bin quota q=20000 and 100 items in the range [1,9999].  We applied bin completion
+ NDP to these problem instances, using hybrid incremental branching with various values for
the  parameter  h,  which  limits  the  number  of  children  that  are  generated  at  once  at  every
node.   For  h=  2000,  200,  20,  and  2,  the  instances  were  solved  on  average  in  4.998  seconds,
0.150 seconds, 0.0139 seconds, and 0.0079 seconds, respectively.  The average number of nodes
expanded  was  20.2  for  all  h  2  {2, 20, 200, 2000}.  In  other  words,  these  instances  were  easily
solved  by  relying  on  the  leftmost  children  at  each  node  in  the  bin  completion  search  tree  -
generating additional children was an entirely unnecessary but very expensive overhead.  Thus,



                                                                421
                                                    Fukunaga & Korf

as h increases, the same number of nodes are being explored, but each node requires much more
computation to enumerate and sort up to h undominated children, resulting in more than two
orders  of  magnitude  difference  in  runtime  between  h = 2  and  h = 2000.  To  see  how  large  h
would have to be in order to be able to enumerate all of the undominated children of a node, we
have experimented with h up to 10000, but found it insufficient (the statically allocated array
of size h overflowed during the runs).
     We experimented with several values of h on several classes of problems, but found that the
optimal value of h varied significantly depending on the problem instance.  In our experiments
below,  we  use  hybrid  incremental  branching  with  h=100,  in  order  to  set  a  balance  between
minimizing  the  number  of  nodes  expanded  (exploiting  value  ordering  among  the  children  of
each node) and minimizing the computational overhead per node (by minimizing the number
of children generated).


6.3.2    Comparing LLM and Bin Completion

Next, we compared LLM, bin completion+NP, and bin completion+NDP using larger instances.
We also implemented a straightforward integer linear programming model using GNU glpk for
bin  covering,  but  found  that  it  performed  much  worse  than  the  LLM  and  bin  completion
algorithms (Fukunaga, 2005).
     For each n 2 {60, 80, 100}, we generated 2000 non-trivial, uniform random instances where
the  items  were  chosen  uniformly  in  the  range  [1,99999],  and  the  bin  quota  was  100000.   We
also  generated  2000  non-trivial  instances  where  n  =  100,  q  =  200000,  and  items  were  in  the
range  [1,99999].  We  ran  our  implementations  of  the  three  algorithms  on  each  instance,  with
a time limit of 180 seconds per instance.  As shown in Table 5, the bin completion algorithms
significantly outperformed LLM. On the harder problems, bin completion + NDP significantly
outperforms  bin  completion  +  NP.  For  the  problems  with  n  =  100,  q  =  200000,  our  results
indicate that while these instances are extremely difficult for the LLM algorithm, which failed
to solve any of the 100 instances within the time limit, these problems are actually relatively
easy  for  bin  completion.  Since  little  or  no  search  is  being  performed  by  bin  completion,  bin
completion+NDP does not improve upon bin completion+NP.



7.   Bin  Packing


The bin completion approach was originally developed for the bin packing problem,  and was
shown  to  significantly  outperform  the  Martello-Toth  Procedure  on  randomly  generated  in-
stances  (Korf,  2002,  2003).   We  implemented  an  extended  bin  completion  algorithm  for  the
bin  packing  problem,  and  summarize  our  results  below.   For  further  details,  see  (Fukunaga,
2005).  Our bin completion based solver incorporated nogood dominance pruning and a min-
cardinality-max-weight value ordering strategy, in which (1) completions are sorted in order of
non-decreasing cardinality, and (2) ties are broken according to non-increasing weight.
     We evaluated our bin completion solver using the set of standard OR-LIB instances.6  This
test  set  consists  of  80  "triplet"  instances  (where  the  elements  are  generated  three  at  a  time
so that the sum of the elements add exactly to the bin capacity) and 80 "uniform" instances
(where items sizes are chosen from a uniform random distribution).  The bin completion solver
(executed  on  a  1.3GHz  Athlon)  was  given  a  time  limit  of  15  minutes  on  each  instance  from
the benchmark set.  It solved all 80 of the triplet instances from OR-LIB within 1500 seconds
_____________________________________________________
 6.  available at http://www.brunel.ac.uk/depts/ma/research/jeb/info.html



                                                                422
                      Bin Completion Algorithms for Multicontainer Problems
  __________________________________________________________________________________________________________________________________
  |______________________|______________|______Labb'e_et_al._______|___Bin_Completion+NP__|__________Bin_Completion+NDP__|__________
  |__n_(#_of_items)__|____q_(quota)__|____fail__|time__|____nodes__|___fail__|time__|_____nodes__|___fail__|_time__|_______nodes__|_
  |_________________________________________2000_nontrivial_instances_per_set_________________________________________|_____________
  |                 60  |    100000  |     10  |  0.39  |   25196  |     6  |  0.08  |    33287  |      2  | 0.11  |       13735  |
  |                 80  |    100000  |     36  |  1.02  |   62093  |    15  |  0.18  |    39740  |    12  |  0.09  |       10517  |
  |________________100__|____100000__|_____45__|__1.98__|__113110__|____15__|__0.42__|___152113__|______8__|_0.31__|_______31107__|_
  |__________________________________________100_nontrivial_instances_per_set__________________________________________|____________
  |________________100__|____200000__|___100__|_______-__|________-__|___3__|__0.11__|_________25__|____3__|_0.11__|___________25__*
 *|_



Table 5:     Bin  Covering  results:  Comparison  of  Labb'e,  Laporte,  and  Martello  algorithm,  Bin
             Completion  with  Nogood  Pruning,  and  Bin  Completion  with  Nogood  Dominance
             Pruning.   The  fail  column  indicates  the  number  of  instances  (out  of  30)  that  were
             not solved within the time limit.  The time (seconds on 2.7GHz Pentium 4) and nodes
             columns show average time spent and nodes generated on the successful runs, exclud-
             ing the failed runs.

combined.  It solved all 40 of the uniform instances with 120 and 250 items in under 4 seconds
combined.  It solved 18 (out of 20) of the 500-item uniform instances in 11.13 seconds combined,
but failed to solve 2 instances.  Bin completion solved 19 (out of 20) of the 1000-item uniform
instances in 44 seconds combined, but failed to solve one of the instances.
     However, our bin completion solver was not competitive with the state of the art, which is
a recently developed branch-and-price integer linear programming solver by Belov and Schei-
thauer (2006).  Belov and Scheithauer provide a new benchmark set of 28 very hard bin packing
instances; their solver solved most of these within seconds, although some took hours.  Our cur-
rent bin completion code could not solve any of the 28 instances, given 15 minutes per instance.
They  also  report  that  the  largest  triplet  instances  from  OR-LIB  (Triplet-501)  were  solved  in
an  average  of  33  seconds  per  instance  (660  seconds  total)  on  a  1GHz  AMD  Athlon  XP.  Fur-
thermore, Belov was kind enough to run their solver on a set of one hundred, 80-item, uniform,
random  instances  that  we  generated  with  items  in  the  range  [1,1000000]  and  a  bin  capacity
of  1000000.  Their  solver  solved  all  of  these  instances  in  less  than  1  second  each  at  the  root
node (i.e., without any search), using rounding heuristics based on the linear programming LP
solution, whereas our best bin completion solver required 534 seconds and searched 75,791,226
nodes.



7.1    Branch-and-Price vs.  Bin Completion

Recent branch-and-price approaches for bin packing such as the solver by Belov and Scheithauer
use a bin-oriented branching strategy, where decisions correspond to the instantiation of one or
more maximal bin assignments (see Val'erio de Carvalho, 2002, for a survey of branch-and-price
approaches).  At each node,  a column generation procedure is used to compute the LP lower
bound.   They  derive  much  of  their  power  from  a  very  accurate  LP  lower  bound  based  on  a
cutting-stock formulation of bin packing (Gilmore & Gomory, 1961), which has been observed
to almost always give the optimal value as the lower bound, and has never been observed to give
a value that is more than one greater than the optimal value (e.g., W"ascher & Gau, 1996).  In
addition, rounding heuristics applied to fractional LP-solutions often yield the optimal, integral

                                                                423
                                                    Fukunaga & Korf

solution.  The combination of a very tight LP lower bound and good upper bounding procedure
results in very little search being performed for almost all problem instances.
     This branch-and-price LP-based approach does not seem to generalize straightforwardly to
the MKP and MCCP, in part due to the differences in the granularity of the objective function.
The  objective  function  for  bin  packing  counts  the  number  of  bins  used.  On  the  other  hand,
the objective functions for the MKP and MCCP sums the profits of the items assigned to the
containers.  Thus, the number of possible, distinct objective function values for the MKP and
MCCP is much larger than the number of distinct objective function values for a bin packing
problem  of  comparable  size.  Therefore,  even  if  we  assume  the  existence  of  some  formulation
analogous  to  the  cutting-stock  problem,  it  is  not  likely  that  rounding  up  the  LP  solution  for
the MKP, MCCP, or other problems with objective functions that are fine-grained compared
to bin packing will result in an optimistic bound that is as accurate as for bin packing.  This
suggests that it may be difficult to develop a branch-and-price solver that is competitive for these
problems.  On the other hand, since the granularity of the objective function for bin covering
is  the  same  as  that  for  bin  packing,  it  is  possible  that  a  branch-and-price  approach  could  be
applied to bin covering.  However, we are unaware of any such approach in the literature.



8.   Conclusions


We studied bin completion,  a branch-and-bound approach for multi-container packing,  knap-
sack, and covering problems.  While previous work focused on item-oriented, branch-and-bound
strategies that assign one item at a time to containers, bin completion is a bin-oriented branch-
and-bound algorithm that uses a dominance relationship between bin assignments to prune the
search.   We  presented  a  general  framework  for  this  approach,  and  showed  its  general  utility
and applicability to multicontainer problems.  We proposed several extensions to bin comple-
tion that improve its efficiency, including nogood pruning, nogood dominance pruning, variable
and value ordering heuristics, and hybrid incremental undominated completion generation.  We
demonstrated  the  power  of  the  bin  completion  approach  by  developing  new,  state-of-the-art
algorithms  for  three  fundamental  multicontainer  problems.   We  showed  that  bin  completion
algorithms significantly outperform the Mulknap (Pisinger, 1999) and MTM (Martello & Toth,
1981)  and  algorithms  on  hard  MKP  instances.   We  developed  a  new,  state-of-the-art  algo-
rithm for the MCCP based on bin completion.  We showed that by exploiting a more powerful
dominance criterion, our new bin completion algorithms significantly outperform an early bin
completion algorithm by Christofides, Mingozzi, and Toth (1979).  We developed a new, state-of-
the-art algorithm for bin covering based on bin completion, and showed that our bin completion
algorithm significantly outperforms the item-oriented branch and bound algorithm by Labb'e,
Laporte, and Martello (1995).  However, our results for bin packing were not competitive with
the state-of-the-art solver based on the cutting-stock approach.  We showed that for all four of
the problems studied, nogood dominance pruning consistently improves upon the performance
of bin completion with nogood pruning.7
     While we have focused on four particular multicontainer problems in this paper, there are
many similar problems involving the assignment of objects to multiple containers where similar
dominance relationships between candidate bin assignments can be exploited.  Examples include
_____________________________________________________
 7.  We previously showed that nogood pruning significantly improves performance over bin-completion without
     pruning in (Korf, 2003). This was also confirmed for the MCCP (Table 4), and for the MKP and bin covering
     in preliminary experiments.
                                                                424
                      Bin Completion Algorithms for Multicontainer Problems

the  generalized  assignment  problem,  a  widely  studied  generalization  of  the  MKP  with  many
applications  where  the  weight  and  profit  of  an  item  is  a  function  of  the  container  to  which
it  is  assigned  (e.g.,  Cattrysse  &  Wassenhove,  1992;  Martello  &  Toth,  1990),  multiprocessor
scheduling, which is equivalent to k-way number partitioning, (Dell'Amico & Martello, 1995),
and  the  segregated  storage  problem  (Neebe,  1987;  Evans  &  Tsubakitani,  1993).  In  addition,
there  are  variants  of  the  problems  we  studied  with  additional  constraints,  such  as  the  class-
constrained multiple knapsack problem (Shachnai & Tamir, 2001a, 2001b; Kellerer et al., 2004)
which has applications in multimedia file storage.  Exploiting powerful dominance criteria in a
bin completion framework appears to be a promising future direction for such multicontainer
problems.
     One  issue  with  bin  completion  is  that  as  the  number  of  unique  items  grows,  the  number
of  undominated  bin  assignments  grows  rapidly.   While  we  showed  that  hybrid  incremental
branching can significantly alleviate this problem (Section 6.3.1), a drawback is that it limits
the  utility  of  value-ordering  heuristics  that  are  applied  to  sort  undominated  bin  assignments
after  they  are  generated.  Thus,  an  algorithm  that  generates  undominated  assignments  in  an
order  that  conforms  to  a  desired  heuristic  value  ordering,  rather  than  relying  on  sorting  the
assignments after they are all generated, is an area for future work.



Acknowledgments


Thanks  to  Gleb  Belov  for  running  his  solver  on  some  of  our  bin  packing  test  instances.  The
anonymous  reviewers  provided  many  helpful  comments  and  suggestions  that  improved  this
paper.  This  research  was  supported  by  NSF  under  grant  No.  EIA-0113313,  and  by  the  Jet
Propulsion Laboratory, California Institute of Technology, under a contract with the National
Aeronautics and Space Administration.



References


Assmann,  S.,  Johnson,  D.,  Kleitman,  D.,  &  Leung,  J.  (1984).  On  a  dual  version  of  the  one-
        dimensional binpacking problem.  Journal of Algorithms, 5, 502-525.

Belov, G., & Scheithauer, G. (2006). A branch-and-cut-and-price algorithm for one-dimensional
        stock  cutting  and  two-dimensional  two-stage  cutting.  European  Journal  of  Operational
        Research, 171, 85-106.

Caprara, A., Kellerer, H., & Pferchy, U. (2000a). A PTAS for the multiple-subset sum problem
        with different knapsack capacities.  Information Processing Letters, 73, 111-118.

Caprara,  A.,  Kellerer,  H.,  &  Pferschy,  U.  (2000b).  The  multiple  subset  sum  problem.  SIAM
        Journal of Optimization, 11, 308-319.

Caprara, A., Kellerer, H., & Pferschy, U. (2003).  A 3/4-approximation algorithm for multiple
        subset sum.  Journal of Heuristics, 9, 99-111.

Carlyle,  M.,  Knutson,  K.,  &  Fowler,  J.  (2001).   Bin  covering  algorithms  in  the  second  stage
        of  the  lot  to  order  matching  problem.  Journal  of  the  Operational  Research  Society,  52,
        1232-1243.

Cattrysse, D., & Wassenhove, L. V. (1992).  A survey of algorithms for the generalized assign-
        ment problem.  European Journal of Operational Research, 60, 260-272.

                                                                425
                                                    Fukunaga & Korf

Christofides,  N.,  Mingozzi,  A.,  &  Toth,  P.  (1979).   Loading  problems.   In  Christofides,  N.,
        Mingozzi, A., Toth, P., & Sandi, C. (Eds.), Combinatorial  Optimization. John Wiley &
        Sons.

Csirik, J., Frenk, J., Galambos, G., & Kan, A. R. (1991).  Probabilistic analysis of algorithms
        for dual bin packing problems.  Journal of Algorithms, 12, 189-203.

Csirik, J., Johnson, D., & Kenyon, C. (2001). Better approximation algorithms for bin covering.
        In Proc. of the 12th ACM/SIAM Symposium on Discrete Algorithms, pp. 557-566.

Dell'Amico, M., & Martello, S. (1995).  Optimal scheduling of tasks on identical parallel pro-
        cessors.  ORSA Journal on Computing, 7 (2), 181-200.

Eilon, S., & Christofides, N. (1971). The loading problem. Management Science, 17 (5), 259-268.

Evans,  J.,  &  Tsubakitani,  S.  (1993).   Solving  the  segregated  storage  problem  with  Benders'
        partitioning.  Journal of the Operational Research Society, 44 (2), 175-184.

Fahle, T., Schamberger, S., & Sellmann, M. (2001).  Symmetry breaking.  In Proceedings of the
        International Conference on Constraint Programming, pp. 93-107.

Focacci, F., & Milano, M. (2001). Global cut framework for removing symmetries. In Proceedings
        of the International Conference on Constraint Programming, pp. 77-92.

Focacci, F., & Shaw, P. (2002).  Pruning sub-optimal search branch brances using local search.
        In Proc. Fourth International Workshop on Integration of AI and OR Techniques in Con-
        straing  Programming  for  Combinatorial  Optimisation  Problems  (CP-AI-OR),  pp.  181-
        189.

Foster, D., & Vohra, R. (1989).  Probabilistic analysis of a heuristic for the dual bin packing
        problem.  Information Processing Letters, 31, 287-290.

Fukunaga, A. (2005). Bin-Completion Algorithms for One Dimensional, Multicontainer Packing
        Problems.  Ph.D. thesis, UCLA.

Gent, I., & Smith, B. (2000).  Symmetry breaking during search in constraint programming.  In
        Proc. European Conference on Artificial Intelligence, pp. 599-603.

Gilmore, P., & Gomory, R. (1961). A linear programming approach to the cutting stock problem.
        Operations Research, 9, 849-859.

Gomes, C., & Selman, B. (2001).  Algorithm portfolios.  Artificial Intelligence, 126, 43-62.

Huberman, B., Lukose, R., & Hogg, T. (1997).  An economic approach to hard computational
        problems.  Science, 265, 51-54.

Kalagnanam, J., Davenport, A., & Lee, H. (2001).  Computational aspects of clearing continu-
        ous call double auctions with assignment constraints and indivisible demand.  Electronic
        Commerce Research, 1, 221-238.

Kellerer, H., Pferschy, U., & Pisinger, D. (2004).  Knapsack Problems.  Springer-Verlag.

Korf, R. (2002). A new algorithm for optimal bin packing. In Proceedings of AAAI, pp. 731-736.

Korf, R. (2003).  An improved algorithm for optimal bin packing.  In Proceedings of the Inter-
        national Joint Conference on Artificial Intelligence, pp. 1252-1258.

Labb'e,  M.,  Laporte,  G.,  &  Martello,  S.  (1995).  An  exact  algorithm  for  the  dual  bin  packing
        problem.  Operations Research Letters, 17, 9-18.
                                                                426
                      Bin Completion Algorithms for Multicontainer Problems

Labb'e, M., Laporte, G., & Martello, S. (2003). Upper bounds and algorithms for the maximum
        cardinality bin packing problem. European Journal of Operational Research, 149, 490-498.

Martello,  S.,  &  Toth,  P.  (1977).   An  upper  bound  for  the  zero-one  knapsack  problem  and  a
        branch and bound algorithm.  European Journal of Operational Research, 1, 169-175.

Martello,  S.,  &  Toth,  P.  (1981).   A  bound  and  bound  algorithm  for  the  zero-one  multiple
        knapsack problem.  Discrete Applied Mathematics, 3, 275-288.

Martello, S., & Toth, P. (1990). Knapsack problems: algorithms and computer implementations.
        John Wiley & Sons.

Mitchell, D., Selman, B., & Levesque, H. (1992). Hard and easy distributions of SAT problems.
        In Proceedings of AAAI, pp. 459-65.

Neebe,  A.  (1987).  An  improved,  multiplier  adjustment  procedure  for  the  segregated  storage
        problem.  Journal of the Operational Research Society, 38 (9), 815-825.

Pisinger, D. (1999). An exact algorithm for large multiple knapsack problems. European Journal
        of Operational Research, 114, 528-541.

Rhee,  W.,  &  Talagrand,  M.  (1989).  Optimal  bin  covering  with  items  of  random  size.  SIAM
        Journal on Computing, 18, 487-498.

Scholl, A., Klein, R., & J"urgens, C. (1997). BISON: A fast hybrid procedure for exactly solving
        the  one-dimensional  bin  packing  problem.   Computers  in  Operations  Research,  24 (7),
        627-645.

Shachnai, H., & Tamir, T. (2001a).  On two class-constrained versions of the multiple knapsack
        problem.  Algorithmica, 29, 442-467.

Shachnai,  H.,  &  Tamir,  T.  (2001b).    Polynomial  time  approximation  schemes  for  class-
        constrained packing problems.  Journal of Scheduling, 4, 313-338.

Shaw, P. (2004).  A constraint for bin packing.  In Proceedings of 10th International Conference
        on the Principles and Practice of Constraint Programming 2004 (CP-2004), Lecture Notes
        in Computer Science Vol. 3258, pp. 648-662. Springer.

Val'erio de Carvalho, J. (2002). LP models for bin packing and cutting stock problems. European
        Journal of Operational Research, 141, 253-273.

W"ascher, G., & Gau, T. (1996).  Heuristics for the integer one-dimensional cutting stock prob-
        lem: A computational study.  OR Spektrum, 18 (3), 131-144.



                                                                427


==> jair/authors-guide.txt <==
INSTRUCTIONS FOR FINAL PREPARATION: AUTHOR'S GUIDE

This file is available via the following URL:

http://www.cs.cmu.edu/afs/cs/project/jair/pub/information/format/authors-guide
-----------------------------------------------------------------

Checklist (see detailed instructions below)

1. [ ] Format article using JAIR style
2. [ ] Have your article proofread.
3. [ ] Create HTML version (strongly recommended, but not required)
4. [ ] Contact editor, obtain final approval
5. [ ] Contact Steven Minton, Managing Editor, (minton@isi.edu) for formatting check
6. [ ] Final changes on HTML, online appendices, etc.
7. [ ] Fill out copyright transfer, and send it.
8. [ ] Fill out source code release, and sent it (only necessary if you are releasing source 
       code in an online appendix).
9. [ ] Contact Managing Editor (minton@fetch.com) for page numbers, then transfer all the 
       required files.
10. [ ] After your paper is released, check www.jair.org to make sure everything was done
          correctly during the publication process
-----------------------------------------------------------------------

Once a paper has been accepted for publication in JAIR, you should follow the procedure 
outlined below. The final version of your manuscript is due to us *within three months* 
of the acceptance date. If you require more than three months, please request an extension 
from the editor.

Format your article according the JAIR style, which is described in format.ps and
the other files in directory available at: 
          http://www.cs.cmu.edu/afs/cs/project/jair/pub/information/format/

            There are subdirectories for LaTex, FrameMaker and Gnu's GROFF. (We request
that you use LaTex if possible.)  Authors are responsible for correctly formatting their
article. If you wish we can recommend professionals who will do this for you for a fee.
 

Here are things to check, *before* you send us your article:
   - Capitalize section and subsection titles.
   - Make sure your abstract reads well. It will be used to advertise your paper.
   - We recommend you use small caps for system names. (In LaTex that's \sc) 
   - Capitalize references to figures and tables, e.g. "In Figure 7..."
   - It's preferable to cite published papers, rather than tech reports.
   - Carefully read the section on citations in format.ps. Here are examples of BAD citations:
        "See (Ginsberg, 1994) for an analysis..." 
                 [Uses citation as a noun] 
        "Drummond (Drummond, 1994) showed that..." 
                 [Should use citeyear i.e., Drummond (1994)] 
        "...the best method (see the ERT test (Davis, 1995))..." 
                 [double parens, should be  
        "...best method (see the ERT test, Davis, 1995)..."] 
   - In the authors' addresses, don't use commas at the end of the lines.
   - Do not start a section with a subsection. (E.g., Each section should start with some text, 
      rather than immediately starting with a subsection.) Similarly, don't start a subsection 
      with a sub-subsection.
   - Your paper should be formatted for 8.5 x 11 letter size paper, not A4 (common in Europe). 
      If you are in Europe and use Latex, use "dvips -t" when you create your PostScript file to 
      get the right size.

 
2. Make any final changes and have your article proofread. For better or worse, we do not 
have a copyediting staff. (Note: Authors are notoriously bad proofreaders. Have the paper 
proofread by a skilled proofreader -- NOT one of the authors.)


3. JAIR offers authors  the option of publishing a version of the paper in HTML in 
addition to the PostScript version. Check out the Latex2HTML translator at the 
following URL: http://www.latex2html.org/ (If you  use Latex2HTML, don't
bother using the JAIR style file, as it will only cause problems.)

We also encourage you to make use of "online appendices" where appropriate. Online 
appendices can contain source code, data, even quicktime demonstrations -- anything that 
will make life easier (or more interesting) for your readers and researchers who follow in your 
footsteps.


4. Send the paper to the editor in charge of your article. Also send a copy to jair-ed@isi.edu.


5. Once the editor approves the paper, he or she will tell you to send a copy of the PostScript 
file to the managing editor, Steven Minton, minton@fetch.com. He will check it over, and 
if the formatting is acceptable, we will let you know the publication date and the page numbers 
for your article.


6. Once you have the final approval on the paper and the formatting you should put the final 
touches on any additional versions of the paper that you want us to publish alongside the 
PostScript version. 


7. Please print out, fill in, and sign the Postscript Transfer of Copyright form available at

          http://www.cs.cmu.edu/afs/cs/project/jair/pub/information/format/copyright.ps

(If you have trouble printing the PostScript, we can send you an ascii version.)
Send the form to:

     Steven Minton
     Fetch Technologies
     2041 Rosecrans Avenue, Suite 245
     El Segundo, CA 90245-4789


The copyright transfer is necessary because it's part of our agreement with AAAI Press . 
Once you transfer the copyright, AI Access Foundation grants the rights to publish the 
hardcopy version to AAAI Press. But because AI Access Foundation wants to promote 
the widest possible distribution of your article, we are happy to grant you back any other 
rights you want to the article or the contents. In particular, the electronic version is freely 
available for distribution -- that's part of our mission.


8. If there are online appendices containing source code, please sign the release form found in 
this directory and send it along with the Transfer of Copyright. The release form is intended 
to reduce the liability of AI Access Foundation and JAIR's distributors.


9. Once the managing editor (minton@isi.edu) approves the formatting and sends you the 
publication date and page numbers, please visit

                            http://jair.fetch.com/submit.php?mode=publish 

and fill out the information required for publication. Also use the form to transmit
 your final files. (If you have any problems, e-mail them to minton@isi.edu).  We would
 appreciate it if you use the following naming scheme for your files. Assuming the first
 author's last name is "Jones" and the current year is 1999, you should send us:
     - jones99a.ps, the final PostScript file (Note: a PostScript version is not optional. 
          Postscript remains the official" publication medium, even though PDF is now 
          more popular on the web.)
     - jones99a.pdf, a PDF version of your paper. No

     - jones99a.tex (or jones99a.txt), a single LaTex source file (or, if you didn't use LaTex, some sort 
         of ascii version of the paper if possible) which we can use for our search engine
    - jones99a.tar, a tar file containing all the source files (latex files, figures, word file, whatever) 
         which we will archive. 
    - [optional] jones99a-html.tar, a tar file of a directory called jones99a-html containing the HTML 
           version of your paper. Please make sure all icons are included, rather than pointing to a remote site. 
    - [optional] jones99a-appendix1.txt (or .ps, .lisp, or .whatever), an online appendix. If there are 
           two or more, name them jones99a-appendix2.txt and so on.

Note: in the unlikely case that the first author has a previously published a JAIR article earlier in 
the year called jones99a, use jones99b this time.
 
10. After we receive the final version and release the article, we will send you and email. Please 
take a look your paper at www.jair.org to check that we haven't inadvertently made any errors
duiring the release process.   We will also post an announcement on the JAIR newgroup
comp.ai.jair.announcments.  We send out regular announcements to our mailing list as well
If you know of any other mailing lists where it would be appropriate to post an announcement
for your paper (e.g. ML-LIST for machine learning papers), we encourage you to forward 
our announcement. 

Congratulations!

 


==> jair/theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

